Regularized relativistic corrections for polyelectronic and polyatomic systems with explicitly correlated Gaussians

Drachmann's regularization approach is implemented for floating explicitly correlated Gaussians (fECGs) and molecular systems. Earlier applications of drachmannized relativistic corrections for molecular systems were hindered due to the unknown analytic matrix elements of $1/r_{ix}1/r_{jy}$-type operators with fECGs. In the present work, one of the $1/r$ factors is approximated by a linear combination of Gaussians, which results in calculable integrals. The numerical approach is found to be precise and robust over a range of molecular systems and nuclear configurations, and thus, it opens the route towards an automated evaluation of high-precision relativistic corrections over potential energy surfaces of polyatomic systems. Furthermore, the newly developed integration approach makes it possible to construct the matrix representation of the square of the electronic Hamiltonian relevant for energy lower-bound as well as time-dependent computations of molecular systems with a flexible and high-precision fECG basis representation.

==> som_fig1_parameters.txt <==
Basis function parameters of the Fig. 1a and Fig. 1c plots

Ak = {{0.7364946087714100, 0.0009811503703308}, {0.0009811503703308, 1.0319974647198455}}
sk = {0.0192124092558905, 0.0000000000000000, -0.6333433324877714, -0.0230953471782051, 0.0000000000000000, 0.6679173955889633}

Al = {{0.7669437177145345, 0.0118038068516752}, {0.0118038068516752, 0.5471634078893787}}
sl = {-0.0145252449658664, 0.0000000000000000, -0.6719384574007813, 0.0396117572460257, 0.0000000000000000, 0.3655938979036872}

Basis function parameters of the Fig. 1b plot:

Ak = {{2.3566714132066590, 0.2306094846082394, 0.0040456330933386}, {0.2306094846082394, 3.7152720112427584, 0.0027427561272278}, {0.0040456330933386, 0.0027427561272278, 0.3017844498604464}}

Al = {{0.3278315631663861, −0.0000088607067358, 0.0000107753335833}, {−0.0000088607067358, 6.6604260018843648, 0.0327946151395252}, {0.0000107753335833, 0.0327946151395252, 2.4634618380467481}}


==> som_fig2_H2p_ASup.txt <==
Nuclear distance (bohr)	Energy	Regularized mass-velocity term	Regularized Dirac delta(ria)
10.00	-0.499901068600	-0.6263165687	0.3189640024
10.01	-0.499903107194	-0.6263018551	0.3189568558
10.02	-0.499905124142	-0.6262872667	0.3189497688
10.03	-0.499907119646	-0.6262728026	0.3189427410
10.04	-0.499909093906	-0.6262584618	0.3189357719
10.05	-0.499911047119	-0.6262442434	0.3189288611
10.06	-0.499912979482	-0.6262301465	0.3189220081
10.07	-0.499914891189	-0.6262161700	0.3189152126
10.08	-0.499916782434	-0.6262023132	0.3189084741
10.09	-0.499918653408	-0.6261885751	0.3189017922
10.10	-0.499920504299	-0.6261749547	0.3188951665
10.11	-0.499922335297	-0.6261614512	0.3188885964
10.12	-0.499924146586	-0.6261480636	0.3188820817
10.13	-0.499925938352	-0.6261347912	0.3188756219
10.14	-0.499927710778	-0.6261216329	0.3188692166
10.15	-0.499929464044	-0.6261085879	0.3188628653
10.16	-0.499931198331	-0.6260956554	0.3188565678
10.17	-0.499932913816	-0.6260828345	0.3188503235
10.18	-0.499934610676	-0.6260701243	0.3188441321
10.19	-0.499936289086	-0.6260575240	0.3188379932
10.20	-0.499937949220	-0.6260450327	0.3188319063
10.21	-0.499939591248	-0.6260326495	0.3188258711
10.22	-0.499941215342	-0.6260203738	0.3188198873
10.23	-0.499942821671	-0.6260082045	0.3188139543
10.24	-0.499944410401	-0.6259961409	0.3188080719
10.25	-0.499945981699	-0.6259841822	0.3188022396
10.26	-0.499947535729	-0.6259723275	0.3187964571
10.27	-0.499949072653	-0.6259605761	0.3187907240
10.28	-0.499950592634	-0.6259489271	0.3187850399
10.29	-0.499952095832	-0.6259373798	0.3187794044
10.30	-0.499953582404	-0.6259259334	0.3187738173
10.31	-0.499955052509	-0.6259145870	0.3187682780
10.32	-0.499956506302	-0.6259033400	0.3187627863
10.33	-0.499957943938	-0.6258921914	0.3187573417
10.34	-0.499959365569	-0.6258811407	0.3187519440
10.35	-0.499960771347	-0.6258701869	0.3187465927
10.36	-0.499962161423	-0.6258593294	0.3187412876
10.37	-0.499963535946	-0.6258485673	0.3187360283
10.38	-0.499964895063	-0.6258379001	0.3187308143
10.39	-0.499966238921	-0.6258273268	0.3187256454
10.40	-0.499967567664	-0.6258168468	0.3187205213
10.41	-0.499968881438	-0.6258064593	0.3187154415
10.42	-0.499970180383	-0.6257961637	0.3187104058
10.43	-0.499971464642	-0.6257859592	0.3187054137
10.44	-0.499972734354	-0.6257758450	0.3187004651
10.45	-0.499973989658	-0.6257658205	0.3186955595
10.46	-0.499975230691	-0.6257558850	0.3186906965
10.47	-0.499976457590	-0.6257460378	0.3186858760
10.48	-0.499977670490	-0.6257362781	0.3186810975
10.49	-0.499978869525	-0.6257266053	0.3186763608
10.50	-0.499980054827	-0.6257170188	0.3186716655
10.51	-0.499981226528	-0.6257075177	0.3186670112
10.52	-0.499982384757	-0.6256981015	0.3186623978
10.53	-0.499983529645	-0.6256887695	0.3186578248
10.54	-0.499984661318	-0.6256795210	0.3186532919
10.55	-0.499985779905	-0.6256703554	0.3186487989
10.56	-0.499986885529	-0.6256612720	0.3186443454
10.57	-0.499987978317	-0.6256522701	0.3186399311
10.58	-0.499989058392	-0.6256433491	0.3186355558
10.59	-0.499990125875	-0.6256345084	0.3186312191
10.60	-0.499991180888	-0.6256257473	0.3186269207
10.61	-0.499992223551	-0.6256170653	0.3186226603
10.62	-0.499993253983	-0.6256084616	0.3186184376
10.63	-0.499994272303	-0.6255999356	0.3186142524
10.64	-0.499995278626	-0.6255914868	0.3186101043
10.65	-0.499996273069	-0.6255831145	0.3186059931
10.66	-0.499997255748	-0.6255748181	0.3186019185
10.67	-0.499998226774	-0.6255665970	0.3185978801
10.68	-0.499999186262	-0.6255584506	0.3185938777
10.69	-0.500000134324	-0.6255503783	0.3185899111
10.70	-0.500001071068	-0.6255423796	0.3185859799
10.71	-0.500001996607	-0.6255344538	0.3185820839
10.72	-0.500002911048	-0.6255266003	0.3185782227
10.73	-0.500003814499	-0.6255188186	0.3185743962
10.74	-0.500004707067	-0.6255111080	0.3185706040
10.75	-0.500005588858	-0.6255034682	0.3185668459
10.76	-0.500006459976	-0.6254958983	0.3185631216
10.77	-0.500007320526	-0.6254883980	0.3185594308
10.78	-0.500008170611	-0.6254809666	0.3185557733
10.79	-0.500009010332	-0.6254736036	0.3185521489
10.80	-0.500009839791	-0.6254663084	0.3185485572
10.81	-0.500010659089	-0.6254590805	0.3185449980
10.82	-0.500011468323	-0.6254519194	0.3185414710
10.83	-0.500012267594	-0.6254448245	0.3185379761
10.84	-0.500013056998	-0.6254377952	0.3185345128
10.85	-0.500013836632	-0.6254308311	0.3185310811
10.86	-0.500014606592	-0.6254239317	0.3185276806
10.87	-0.500015366972	-0.6254170963	0.3185243111
10.88	-0.500016117868	-0.6254103245	0.3185209724
10.89	-0.500016859371	-0.6254036158	0.3185176641
10.90	-0.500017591575	-0.6253969697	0.3185143861
10.91	-0.500018314570	-0.6253903856	0.3185111382
10.92	-0.500019028449	-0.6253838630	0.3185079200
10.93	-0.500019733299	-0.6253774015	0.3185047313
10.94	-0.500020429211	-0.6253710006	0.3185015720
10.95	-0.500021116273	-0.6253646597	0.3184984418
10.96	-0.500021794571	-0.6253583785	0.3184953404
10.97	-0.500022464194	-0.6253521563	0.3184922676
10.98	-0.500023125226	-0.6253459927	0.3184892233
10.99	-0.500023777752	-0.6253398872	0.3184862070
11.00	-0.500024421858	-0.6253338394	0.3184832188
11.01	-0.500025057626	-0.6253278488	0.3184802582
11.02	-0.500025685139	-0.6253219150	0.3184773252
11.03	-0.500026304480	-0.6253160373	0.3184744194
11.04	-0.500026915729	-0.6253102155	0.3184715406
11.05	-0.500027518966	-0.6253044491	0.3184686888
11.06	-0.500028114273	-0.6252987375	0.3184658635
11.07	-0.500028701727	-0.6252930804	0.3184630647
11.08	-0.500029281408	-0.6252874772	0.3184602920
11.09	-0.500029853392	-0.6252819277	0.3184575454
11.10	-0.500030417757	-0.6252764312	0.3184548245
11.11	-0.500030974579	-0.6252709874	0.3184521292
11.12	-0.500031523933	-0.6252655959	0.3184494592
11.13	-0.500032065894	-0.6252602562	0.3184468145
11.14	-0.500032600536	-0.6252549679	0.3184441947
11.15	-0.500033127933	-0.6252497305	0.3184415996
11.16	-0.500033648158	-0.6252445437	0.3184390291
11.17	-0.500034161282	-0.6252394071	0.3184364830
11.18	-0.500034667377	-0.6252343201	0.3184339610
11.19	-0.500035166513	-0.6252292825	0.3184314630
11.20	-0.500035658762	-0.6252242937	0.3184289888
11.21	-0.500036144192	-0.6252193535	0.3184265382
11.22	-0.500036622872	-0.6252144613	0.3184241109
11.23	-0.500037094871	-0.6252096169	0.3184217069
11.24	-0.500037560256	-0.6252048197	0.3184193258
11.25	-0.500038019093	-0.6252000695	0.3184169676
11.26	-0.500038471450	-0.6251953658	0.3184146320
11.27	-0.500038917392	-0.6251907082	0.3184123189
11.28	-0.500039356985	-0.6251860963	0.3184100281
11.29	-0.500039790291	-0.6251815299	0.3184077593
11.30	-0.500040217377	-0.6251770084	0.3184055124
11.31	-0.500040638305	-0.6251725315	0.3184032873
11.32	-0.500041053137	-0.6251680989	0.3184010838
11.33	-0.500041461936	-0.6251637102	0.3183989016
11.34	-0.500041864764	-0.6251593650	0.3183967406
11.35	-0.500042261681	-0.6251550629	0.3183946006
11.36	-0.500042652748	-0.6251508036	0.3183924815
11.37	-0.500043038026	-0.6251465867	0.3183903831
11.38	-0.500043417572	-0.6251424119	0.3183883052
11.39	-0.500043791447	-0.6251382789	0.3183862477
11.40	-0.500044159707	-0.6251341872	0.3183842103
11.41	-0.500044522412	-0.6251301365	0.3183821930
11.42	-0.500044879619	-0.6251261265	0.3183801955
11.43	-0.500045231383	-0.6251221569	0.3183782176
11.44	-0.500045577761	-0.6251182272	0.3183762593
11.45	-0.500045918808	-0.6251143372	0.3183743204
11.46	-0.500046254581	-0.6251104866	0.3183724007
11.47	-0.500046585132	-0.6251066749	0.3183705000
11.48	-0.500046910517	-0.6251029019	0.3183686182
11.49	-0.500047230789	-0.6250991673	0.3183667551
11.50	-0.500047546000	-0.6250954706	0.3183649106
11.51	-0.500047856205	-0.6250918117	0.3183630845
11.52	-0.500048161454	-0.6250881901	0.3183612767
11.53	-0.500048461799	-0.6250846057	0.3183594870
11.54	-0.500048757291	-0.6250810579	0.3183577153
11.55	-0.500049047981	-0.6250775466	0.3183559614
11.56	-0.500049333919	-0.6250740714	0.3183542251
11.57	-0.500049615156	-0.6250706321	0.3183525064
11.58	-0.500049891739	-0.6250672282	0.3183508050
11.59	-0.500050163718	-0.6250638596	0.3183491209
11.60	-0.500050431141	-0.6250605259	0.3183474539
11.61	-0.500050694056	-0.6250572268	0.3183458038
11.62	-0.500050952510	-0.6250539620	0.3183441705
11.63	-0.500051206551	-0.6250507312	0.3183425539
11.64	-0.500051456224	-0.6250475342	0.3183409538
11.65	-0.500051701577	-0.6250443707	0.3183393700
11.66	-0.500051942654	-0.6250412403	0.3183378025
11.67	-0.500052179500	-0.6250381428	0.3183362512
11.68	-0.500052412162	-0.6250350779	0.3183347158
11.69	-0.500052640682	-0.6250320453	0.3183331962
11.70	-0.500052865106	-0.6250290447	0.3183316924
11.71	-0.500053085476	-0.6250260760	0.3183302041
11.72	-0.500053301835	-0.6250231387	0.3183287312
11.73	-0.500053514228	-0.6250202326	0.3183272737
11.74	-0.500053722694	-0.6250173575	0.3183258314
11.75	-0.500053927278	-0.6250145131	0.3183244041
11.76	-0.500054128019	-0.6250116991	0.3183229917
11.77	-0.500054324960	-0.6250089153	0.3183215941
11.78	-0.500054518141	-0.6250061614	0.3183202113
11.79	-0.500054707603	-0.6250034371	0.3183188429
11.80	-0.500054893385	-0.6250007422	0.3183174890
11.81	-0.500055075527	-0.6249980765	0.3183161494
11.82	-0.500055254068	-0.6249954396	0.3183148240
11.83	-0.500055429047	-0.6249928313	0.3183135126
11.84	-0.500055600503	-0.6249902515	0.3183122152
11.85	-0.500055768474	-0.6249876998	0.3183109316
11.86	-0.500055932998	-0.6249851759	0.3183096617
11.87	-0.500056094111	-0.6249826797	0.3183084055
11.88	-0.500056251852	-0.6249802110	0.3183071626
11.89	-0.500056406256	-0.6249777694	0.3183059332
11.90	-0.500056557360	-0.6249753547	0.3183047170
11.91	-0.500056705201	-0.6249729667	0.3183035139
11.92	-0.500056849813	-0.6249706052	0.3183023238
11.93	-0.500056991232	-0.6249682700	0.3183011466
11.94	-0.500057129493	-0.6249659607	0.3182999823
11.95	-0.500057264631	-0.6249636772	0.3182988306
11.96	-0.500057396680	-0.6249614193	0.3182976915
11.97	-0.500057525674	-0.6249591867	0.3182965649
11.98	-0.500057651647	-0.6249569792	0.3182954506
11.99	-0.500057774632	-0.6249547966	0.3182943486
12.00	-0.500057894662	-0.6249526386	0.3182932587
12.01	-0.500058011770	-0.6249505051	0.3182921809
12.02	-0.500058125988	-0.6249483959	0.3182911150
12.03	-0.500058237349	-0.6249463106	0.3182900609
12.04	-0.500058345883	-0.6249442492	0.3182890186
12.05	-0.500058451624	-0.6249422113	0.3182879879
12.06	-0.500058554601	-0.6249401969	0.3182869688
12.07	-0.500058654845	-0.6249382056	0.3182859611
12.08	-0.500058752388	-0.6249362374	0.3182849647
12.09	-0.500058847260	-0.6249342918	0.3182839795
12.10	-0.500058939490	-0.6249323689	0.3182830055
12.11	-0.500059029108	-0.6249304683	0.3182820425
12.12	-0.500059116144	-0.6249285900	0.3182810905
12.13	-0.500059200627	-0.6249267335	0.3182801493
12.14	-0.500059282585	-0.6249248989	0.3182792189
12.15	-0.500059362048	-0.6249230859	0.3182782991
12.16	-0.500059439044	-0.6249212942	0.3182773899
12.17	-0.500059513600	-0.6249195238	0.3182764911
12.18	-0.500059585744	-0.6249177744	0.3182756028
12.19	-0.500059655504	-0.6249160458	0.3182747247
12.20	-0.500059722907	-0.6249143378	0.3182738568
12.21	-0.500059787981	-0.6249126503	0.3182729991
12.22	-0.500059850751	-0.6249109831	0.3182721513
12.23	-0.500059911244	-0.6249093359	0.3182713135
12.24	-0.500059969487	-0.6249077087	0.3182704855
12.25	-0.500060025505	-0.6249061012	0.3182696673
12.26	-0.500060079325	-0.6249045133	0.3182688588
12.27	-0.500060130970	-0.6249029447	0.3182680599
12.28	-0.500060180467	-0.6249013954	0.3182672704
12.29	-0.500060227841	-0.6248998650	0.3182664904
12.30	-0.500060273116	-0.6248983536	0.3182657197
12.31	-0.500060316317	-0.6248968608	0.3182649583
12.32	-0.500060357468	-0.6248953865	0.3182642060
12.33	-0.500060396593	-0.6248939306	0.3182634628
12.34	-0.500060433716	-0.6248924929	0.3182627286
12.35	-0.500060468859	-0.6248910732	0.3182620034
12.36	-0.500060502048	-0.6248896714	0.3182612870
12.37	-0.500060533303	-0.6248882872	0.3182605793
12.38	-0.500060562650	-0.6248869206	0.3182598804
12.39	-0.500060590109	-0.6248855714	0.3182591901
12.40	-0.500060615704	-0.6248842393	0.3182585083
12.41	-0.500060639456	-0.6248829244	0.3182578349
12.42	-0.500060661388	-0.6248816263	0.3182571700
12.43	-0.500060681521	-0.6248803450	0.3182565133
12.44	-0.500060699876	-0.6248790803	0.3182558649
12.45	-0.500060716476	-0.6248778320	0.3182552246
12.46	-0.500060731342	-0.6248766000	0.3182545925
12.47	-0.500060744493	-0.6248753842	0.3182539683
12.48	-0.500060755951	-0.6248741843	0.3182533521
12.49	-0.500060765736	-0.6248730003	0.3182527437
12.50	-0.500060773869	-0.6248718320	0.3182521432
12.51	-0.500060780370	-0.6248706793	0.3182515504
12.52	-0.500060785258	-0.6248695420	0.3182509652
12.53	-0.500060788553	-0.6248684199	0.3182503876
12.54	-0.500060790275	-0.6248673130	0.3182498176
12.55	-0.500060790443	-0.6248662210	0.3182492549
12.56	-0.500060789076	-0.6248651440	0.3182486997
12.57	-0.500060786194	-0.6248640816	0.3182481518
12.58	-0.500060781814	-0.6248630338	0.3182476111
12.59	-0.500060775955	-0.6248620005	0.3182470777
12.60	-0.500060768636	-0.6248609814	0.3182465513
12.61	-0.500060759875	-0.6248599765	0.3182460320
12.62	-0.500060749689	-0.6248589857	0.3182455197
12.63	-0.500060738098	-0.6248580088	0.3182450143
12.64	-0.500060725118	-0.6248570457	0.3182445157
12.65	-0.500060710766	-0.6248560962	0.3182440240
12.66	-0.500060695061	-0.6248551602	0.3182435390
12.67	-0.500060678019	-0.6248542377	0.3182430607
12.68	-0.500060659657	-0.6248533284	0.3182425889
12.69	-0.500060639991	-0.6248524322	0.3182421238
12.70	-0.500060619040	-0.6248515491	0.3182416651
12.71	-0.500060596818	-0.6248506789	0.3182412128
12.72	-0.500060573343	-0.6248498214	0.3182407669
12.73	-0.500060548630	-0.6248489767	0.3182403274
12.74	-0.500060522695	-0.6248481444	0.3182398941
12.75	-0.500060495555	-0.6248473246	0.3182394669
12.76	-0.500060467224	-0.6248465171	0.3182390460
12.77	-0.500060437719	-0.6248457218	0.3182386311
12.78	-0.500060407054	-0.6248449385	0.3182382222
12.79	-0.500060375245	-0.6248441672	0.3182378193
12.80	-0.500060342306	-0.6248434077	0.3182374223
12.81	-0.500060308253	-0.6248426600	0.3182370311
12.82	-0.500060273101	-0.6248419239	0.3182366458
12.83	-0.500060236863	-0.6248411993	0.3182362662
12.84	-0.500060199554	-0.6248404861	0.3182358923
12.85	-0.500060161190	-0.6248397842	0.3182355240
12.86	-0.500060121782	-0.6248390934	0.3182351614
12.87	-0.500060081347	-0.6248384137	0.3182348042
12.88	-0.500060039897	-0.6248377450	0.3182344526
12.89	-0.500059997446	-0.6248370872	0.3182341063
12.90	-0.500059954008	-0.6248364401	0.3182337655
12.91	-0.500059909596	-0.6248358037	0.3182334300
12.92	-0.500059864224	-0.6248351778	0.3182330998
12.93	-0.500059817904	-0.6248345624	0.3182327747
12.94	-0.500059770650	-0.6248339573	0.3182324549
12.95	-0.500059722474	-0.6248333624	0.3182321402
12.96	-0.500059673390	-0.6248327777	0.3182318306
12.97	-0.500059623409	-0.6248322031	0.3182315260
12.98	-0.500059572545	-0.6248316384	0.3182312264
12.99	-0.500059520810	-0.6248310835	0.3182309317
13.00	-0.500059468215	-0.6248305385	0.3182306420
13.01	-0.500059414774	-0.6248300030	0.3182303570
13.02	-0.500059360497	-0.6248294772	0.3182300769
13.03	-0.500059305398	-0.6248289608	0.3182298015
13.04	-0.500059249487	-0.6248284538	0.3182295308
13.05	-0.500059192777	-0.6248279561	0.3182292648
13.06	-0.500059135278	-0.6248274676	0.3182290034
13.07	-0.500059077002	-0.6248269882	0.3182287466
13.08	-0.500059017961	-0.6248265178	0.3182284942
13.09	-0.500058958166	-0.6248260564	0.3182282464
13.10	-0.500058897626	-0.6248256038	0.3182280030
13.11	-0.500058836355	-0.6248251599	0.3182277640
13.12	-0.500058774362	-0.6248247247	0.3182275294
13.13	-0.500058711657	-0.6248242981	0.3182272990
13.14	-0.500058648253	-0.6248238800	0.3182270730
13.15	-0.500058584158	-0.6248234703	0.3182268511
13.16	-0.500058519384	-0.6248230689	0.3182266335
13.17	-0.500058453940	-0.6248226758	0.3182264200
13.18	-0.500058387837	-0.6248222908	0.3182262106
13.19	-0.500058321085	-0.6248219139	0.3182260052
13.20	-0.500058253693	-0.6248215450	0.3182258039
13.21	-0.500058185673	-0.6248211841	0.3182256066
13.22	-0.500058117032	-0.6248208309	0.3182254132
13.23	-0.500058047781	-0.6248204856	0.3182252237
13.24	-0.500057977930	-0.6248201479	0.3182250381
13.25	-0.500057907488	-0.6248198178	0.3182248564
13.26	-0.500057836464	-0.6248194953	0.3182246784
13.27	-0.500057764867	-0.6248191802	0.3182245041
13.28	-0.500057692707	-0.6248188724	0.3182243336
13.29	-0.500057619992	-0.6248185720	0.3182241668
13.30	-0.500057546732	-0.6248182788	0.3182240036
13.31	-0.500057472935	-0.6248179928	0.3182238440
13.32	-0.500057398610	-0.6248177138	0.3182236880
13.33	-0.500057323766	-0.6248174418	0.3182235355
13.34	-0.500057248411	-0.6248171768	0.3182233865
13.35	-0.500057172554	-0.6248169187	0.3182232410
13.36	-0.500057096204	-0.6248166673	0.3182230989
13.37	-0.500057019367	-0.6248164227	0.3182229602
13.38	-0.500056942053	-0.6248161847	0.3182228249
13.39	-0.500056864270	-0.6248159533	0.3182226929
13.40	-0.500056786026	-0.6248157284	0.3182225642
13.41	-0.500056707328	-0.6248155100	0.3182224387
13.42	-0.500056628185	-0.6248152980	0.3182223165
13.43	-0.500056548604	-0.6248150922	0.3182221975
13.44	-0.500056468593	-0.6248148928	0.3182220816
13.45	-0.500056388160	-0.6248146995	0.3182219689
13.46	-0.500056307312	-0.6248145123	0.3182218592
13.47	-0.500056226056	-0.6248143312	0.3182217526
13.48	-0.500056144401	-0.6248141561	0.3182216491
13.49	-0.500056062352	-0.6248139870	0.3182215486
13.50	-0.500055979918	-0.6248138236	0.3182214510
13.51	-0.500055897106	-0.6248136662	0.3182213564
13.52	-0.500055813922	-0.6248135144	0.3182212647
13.53	-0.500055730374	-0.6248133683	0.3182211758
13.54	-0.500055646468	-0.6248132279	0.3182210899
13.55	-0.500055562211	-0.6248130930	0.3182210067
13.56	-0.500055477611	-0.6248129637	0.3182209263
13.57	-0.500055392673	-0.6248128398	0.3182208487
13.58	-0.500055307404	-0.6248127212	0.3182207739
13.59	-0.500055221811	-0.6248126080	0.3182207017
13.60	-0.500055135901	-0.6248125001	0.3182206322
13.61	-0.500055049679	-0.6248123974	0.3182205654
13.62	-0.500054963152	-0.6248122999	0.3182205012
13.63	-0.500054876326	-0.6248122074	0.3182204396
13.64	-0.500054789207	-0.6248121201	0.3182203805
13.65	-0.500054701802	-0.6248120377	0.3182203240
13.66	-0.500054614117	-0.6248119602	0.3182202700
13.67	-0.500054526157	-0.6248118877	0.3182202185
13.68	-0.500054437928	-0.6248118200	0.3182201694
13.69	-0.500054349437	-0.6248117571	0.3182201228
13.70	-0.500054260688	-0.6248116989	0.3182200786
13.71	-0.500054171689	-0.6248116453	0.3182200368
13.72	-0.500054082443	-0.6248115965	0.3182199973
13.73	-0.500053992958	-0.6248115521	0.3182199602
13.74	-0.500053903237	-0.6248115124	0.3182199253
13.75	-0.500053813288	-0.6248114771	0.3182198928
13.76	-0.500053723115	-0.6248114462	0.3182198625
13.77	-0.500053632724	-0.6248114197	0.3182198344
13.78	-0.500053542120	-0.6248113975	0.3182198086
13.79	-0.500053451307	-0.6248113796	0.3182197849
13.80	-0.500053360292	-0.6248113660	0.3182197634
13.81	-0.500053269080	-0.6248113565	0.3182197440
13.82	-0.500053177674	-0.6248113512	0.3182197268
13.83	-0.500053086082	-0.6248113499	0.3182197116
13.84	-0.500052994306	-0.6248113527	0.3182196985
13.85	-0.500052902353	-0.6248113595	0.3182196874
13.86	-0.500052810226	-0.6248113703	0.3182196784
13.87	-0.500052717932	-0.6248113850	0.3182196714
13.88	-0.500052625474	-0.6248114035	0.3182196663
13.89	-0.500052532857	-0.6248114259	0.3182196632
13.90	-0.500052440085	-0.6248114520	0.3182196620
13.91	-0.500052347164	-0.6248114819	0.3182196628
13.92	-0.500052254098	-0.6248115155	0.3182196654
13.93	-0.500052160891	-0.6248115527	0.3182196699
13.94	-0.500052067547	-0.6248115936	0.3182196763
13.95	-0.500051974072	-0.6248116380	0.3182196845
13.96	-0.500051880468	-0.6248116859	0.3182196945
13.97	-0.500051786741	-0.6248117373	0.3182197062
13.98	-0.500051692895	-0.6248117921	0.3182197198
13.99	-0.500051598933	-0.6248118504	0.3182197351
14.00	-0.500051504861	-0.6248119120	0.3182197521
14.01	-0.500051410681	-0.6248119770	0.3182197708
14.02	-0.500051316398	-0.6248120452	0.3182197913
14.03	-0.500051222016	-0.6248121167	0.3182198133
14.04	-0.500051127538	-0.6248121914	0.3182198371
14.05	-0.500051032970	-0.6248122692	0.3182198624
14.06	-0.500050938313	-0.6248123502	0.3182198894
14.07	-0.500050843573	-0.6248124343	0.3182199180
14.08	-0.500050748753	-0.6248125214	0.3182199481
14.09	-0.500050653856	-0.6248126116	0.3182199798
14.10	-0.500050558886	-0.6248127047	0.3182200131
14.11	-0.500050463847	-0.6248128008	0.3182200478
14.12	-0.500050368743	-0.6248128998	0.3182200841
14.13	-0.500050273576	-0.6248130017	0.3182201218
14.14	-0.500050178351	-0.6248131064	0.3182201610
14.15	-0.500050083070	-0.6248132140	0.3182202017
14.16	-0.500049987738	-0.6248133243	0.3182202438
14.17	-0.500049892357	-0.6248134373	0.3182202873
14.18	-0.500049796930	-0.6248135531	0.3182203322
14.19	-0.500049701462	-0.6248136715	0.3182203785
14.20	-0.500049605954	-0.6248137926	0.3182204261
14.21	-0.500049510412	-0.6248139163	0.3182204751
14.22	-0.500049414836	-0.6248140425	0.3182205254
14.23	-0.500049319231	-0.6248141713	0.3182205771
14.24	-0.500049223600	-0.6248143026	0.3182206300
14.25	-0.500049127946	-0.6248144364	0.3182206843
14.26	-0.500049032271	-0.6248145726	0.3182207398
14.27	-0.500048936579	-0.6248147112	0.3182207965
14.28	-0.500048840872	-0.6248148522	0.3182208545
14.29	-0.500048745154	-0.6248149956	0.3182209137
14.30	-0.500048649427	-0.6248151413	0.3182209741
14.31	-0.500048553694	-0.6248152893	0.3182210358
14.32	-0.500048457958	-0.6248154396	0.3182210985
14.33	-0.500048362221	-0.6248155921	0.3182211625
14.34	-0.500048266487	-0.6248157468	0.3182212276
14.35	-0.500048170758	-0.6248159036	0.3182212938
14.36	-0.500048075036	-0.6248160627	0.3182213612
14.37	-0.500047979324	-0.6248162238	0.3182214296
14.38	-0.500047883625	-0.6248163871	0.3182214992
14.39	-0.500047787941	-0.6248165524	0.3182215698
14.40	-0.500047692275	-0.6248167197	0.3182216415
14.41	-0.500047596630	-0.6248168891	0.3182217142
14.42	-0.500047501007	-0.6248170604	0.3182217880
14.43	-0.500047405409	-0.6248172337	0.3182218628
14.44	-0.500047309838	-0.6248174089	0.3182219386
14.45	-0.500047214297	-0.6248175860	0.3182220154
14.46	-0.500047118789	-0.6248177650	0.3182220932
14.47	-0.500047023314	-0.6248179459	0.3182221720
14.48	-0.500046927877	-0.6248181286	0.3182222517
14.49	-0.500046832478	-0.6248183131	0.3182223323
14.50	-0.500046737120	-0.6248184993	0.3182224139
14.51	-0.500046641806	-0.6248186873	0.3182224964
14.52	-0.500046546536	-0.6248188771	0.3182225798
14.53	-0.500046451315	-0.6248190685	0.3182226642
14.54	-0.500046356143	-0.6248192617	0.3182227494
14.55	-0.500046261022	-0.6248194564	0.3182228354
14.56	-0.500046165955	-0.6248196529	0.3182229223
14.57	-0.500046070944	-0.6248198509	0.3182230101
14.58	-0.500045975990	-0.6248200505	0.3182230987
14.59	-0.500045881096	-0.6248202517	0.3182231882
14.60	-0.500045786263	-0.6248204544	0.3182232784
14.61	-0.500045691493	-0.6248206586	0.3182233694
14.62	-0.500045596789	-0.6248208643	0.3182234613
14.63	-0.500045502152	-0.6248210715	0.3182235539
14.64	-0.500045407583	-0.6248212802	0.3182236473
14.65	-0.500045313086	-0.6248214902	0.3182237414
14.66	-0.500045218660	-0.6248217017	0.3182238363
14.67	-0.500045124309	-0.6248219146	0.3182239319
14.68	-0.500045030034	-0.6248221288	0.3182240283
14.69	-0.500044935836	-0.6248223444	0.3182241254
14.70	-0.500044841717	-0.6248225613	0.3182242231
14.71	-0.500044747680	-0.6248227795	0.3182243216
14.72	-0.500044653725	-0.6248229990	0.3182244207
14.73	-0.500044559853	-0.6248232198	0.3182245206
14.74	-0.500044466068	-0.6248234418	0.3182246210
14.75	-0.500044372370	-0.6248236650	0.3182247222
14.76	-0.500044278760	-0.6248238895	0.3182248240
14.77	-0.500044185241	-0.6248241151	0.3182249264
14.78	-0.500044091814	-0.6248243419	0.3182250294
14.79	-0.500043998479	-0.6248245698	0.3182251331
14.80	-0.500043905240	-0.6248247989	0.3182252373
14.81	-0.500043812096	-0.6248250291	0.3182253422
14.82	-0.500043719050	-0.6248252604	0.3182254476
14.83	-0.500043626103	-0.6248254927	0.3182255537
14.84	-0.500043533256	-0.6248257261	0.3182256603
14.85	-0.500043440511	-0.6248259606	0.3182257674
14.86	-0.500043347868	-0.6248261960	0.3182258751
14.87	-0.500043255330	-0.6248264325	0.3182259834
14.88	-0.500043162897	-0.6248266700	0.3182260921
14.89	-0.500043070570	-0.6248269084	0.3182262014
14.90	-0.500042978352	-0.6248271478	0.3182263113
14.91	-0.500042886243	-0.6248273881	0.3182264216
14.92	-0.500042794244	-0.6248276293	0.3182265324
14.93	-0.500042702357	-0.6248278715	0.3182266438
14.94	-0.500042610583	-0.6248281145	0.3182267556
14.95	-0.500042518922	-0.6248283584	0.3182268678
14.96	-0.500042427377	-0.6248286032	0.3182269806
14.97	-0.500042335947	-0.6248288488	0.3182270938
14.98	-0.500042244635	-0.6248290952	0.3182272074
14.99	-0.500042153441	-0.6248293424	0.3182273215
15.00	-0.500042062366	-0.6248295905	0.3182274361
15.01	-0.500041971412	-0.6248298393	0.3182275510
15.02	-0.500041880579	-0.6248300889	0.3182276664
15.03	-0.500041789869	-0.6248303392	0.3182277822
15.04	-0.500041699282	-0.6248305902	0.3182278984
15.05	-0.500041608820	-0.6248308420	0.3182280150
15.06	-0.500041518483	-0.6248310945	0.3182281320
15.07	-0.500041428272	-0.6248313476	0.3182282494
15.08	-0.500041338188	-0.6248316015	0.3182283671
15.09	-0.500041248233	-0.6248318560	0.3182284852
15.10	-0.500041158406	-0.6248321112	0.3182286037
15.11	-0.500041068709	-0.6248323670	0.3182287225
15.12	-0.500040979144	-0.6248326234	0.3182288417
15.13	-0.500040889710	-0.6248328804	0.3182289612
15.14	-0.500040800408	-0.6248331380	0.3182290811
15.15	-0.500040711240	-0.6248333962	0.3182292013
15.16	-0.500040622205	-0.6248336550	0.3182293218
15.17	-0.500040533306	-0.6248339144	0.3182294426
15.18	-0.500040444542	-0.6248341742	0.3182295637
15.19	-0.500040355915	-0.6248344346	0.3182296852
15.20	-0.500040267425	-0.6248346956	0.3182298069
15.21	-0.500040179073	-0.6248349570	0.3182299289
15.22	-0.500040090859	-0.6248352190	0.3182300512
15.23	-0.500040002785	-0.6248354814	0.3182301738
15.24	-0.500039914851	-0.6248357443	0.3182302967
15.25	-0.500039827057	-0.6248360076	0.3182304198
15.26	-0.500039739405	-0.6248362714	0.3182305431
15.27	-0.500039651895	-0.6248365356	0.3182306668
15.28	-0.500039564528	-0.6248368003	0.3182307906
15.29	-0.500039477304	-0.6248370654	0.3182309148
15.30	-0.500039390224	-0.6248373308	0.3182310391
15.31	-0.500039303289	-0.6248375967	0.3182311637
15.32	-0.500039216499	-0.6248378629	0.3182312885
15.33	-0.500039129854	-0.6248381295	0.3182314135
15.34	-0.500039043356	-0.6248383965	0.3182315388
15.35	-0.500038957004	-0.6248386638	0.3182316642
15.36	-0.500038870801	-0.6248389315	0.3182317899
15.37	-0.500038784745	-0.6248391995	0.3182319157
15.38	-0.500038698837	-0.6248394678	0.3182320418
15.39	-0.500038613079	-0.6248397364	0.3182321680
15.40	-0.500038527470	-0.6248400053	0.3182322944
15.41	-0.500038442011	-0.6248402745	0.3182324210
15.42	-0.500038356702	-0.6248405440	0.3182325477
15.43	-0.500038271544	-0.6248408137	0.3182326747
15.44	-0.500038186538	-0.6248410837	0.3182328018
15.45	-0.500038101684	-0.6248413540	0.3182329290
15.46	-0.500038016982	-0.6248416245	0.3182330564
15.47	-0.500037932432	-0.6248418952	0.3182331839
15.48	-0.500037848036	-0.6248421661	0.3182333116
15.49	-0.500037763793	-0.6248424373	0.3182334395
15.50	-0.500037679704	-0.6248427086	0.3182335674
15.51	-0.500037595770	-0.6248429802	0.3182336955
15.52	-0.500037511990	-0.6248432519	0.3182338237
15.53	-0.500037428365	-0.6248435238	0.3182339521
15.54	-0.500037344896	-0.6248437959	0.3182340805
15.55	-0.500037261583	-0.6248440681	0.3182342091
15.56	-0.500037178425	-0.6248443405	0.3182343377
15.57	-0.500037095424	-0.6248446130	0.3182344665
15.58	-0.500037012580	-0.6248448857	0.3182345954
15.59	-0.500036929893	-0.6248451585	0.3182347243
15.60	-0.500036847363	-0.6248454314	0.3182348534
15.61	-0.500036764991	-0.6248457044	0.3182349825
15.62	-0.500036682777	-0.6248459775	0.3182351117
15.63	-0.500036600721	-0.6248462507	0.3182352410
15.64	-0.500036518824	-0.6248465240	0.3182353704
15.65	-0.500036437086	-0.6248467974	0.3182354998
15.66	-0.500036355506	-0.6248470709	0.3182356294
15.67	-0.500036274086	-0.6248473444	0.3182357589
15.68	-0.500036192825	-0.6248476180	0.3182358885
15.69	-0.500036111725	-0.6248478916	0.3182360182
15.70	-0.500036030784	-0.6248481653	0.3182361480
15.71	-0.500035950003	-0.6248484390	0.3182362777
15.72	-0.500035869383	-0.6248487127	0.3182364076
15.73	-0.500035788923	-0.6248489864	0.3182365374
15.74	-0.500035708624	-0.6248492602	0.3182366673
15.75	-0.500035628486	-0.6248495340	0.3182367973
15.76	-0.500035548509	-0.6248498078	0.3182369272
15.77	-0.500035468694	-0.6248500815	0.3182370572
15.78	-0.500035389040	-0.6248503553	0.3182371872
15.79	-0.500035309548	-0.6248506290	0.3182373173
15.80	-0.500035230217	-0.6248509028	0.3182374473
15.81	-0.500035151048	-0.6248511764	0.3182375774
15.82	-0.500035072042	-0.6248514501	0.3182377075
15.83	-0.500034993197	-0.6248517237	0.3182378375
15.84	-0.500034914515	-0.6248519973	0.3182379676
15.85	-0.500034835996	-0.6248522708	0.3182380977
15.86	-0.500034757639	-0.6248525442	0.3182382278
15.87	-0.500034679444	-0.6248528176	0.3182383578
15.88	-0.500034601412	-0.6248530909	0.3182384879
15.89	-0.500034523543	-0.6248533641	0.3182386180
15.90	-0.500034445837	-0.6248536372	0.3182387480
15.91	-0.500034368294	-0.6248539103	0.3182388780
15.92	-0.500034290915	-0.6248541832	0.3182390080
15.93	-0.500034213698	-0.6248544561	0.3182391380
15.94	-0.500034136644	-0.6248547288	0.3182392679
15.95	-0.500034059754	-0.6248550014	0.3182393978
15.96	-0.500033983027	-0.6248552740	0.3182395277
15.97	-0.500033906463	-0.6248555464	0.3182396576
15.98	-0.500033830062	-0.6248558186	0.3182397874
15.99	-0.500033753825	-0.6248560907	0.3182399172
16.00	-0.500033677752	-0.6248563627	0.3182400469
16.01	-0.500033601842	-0.6248566346	0.3182401766
16.02	-0.500033526095	-0.6248569063	0.3182403062
16.03	-0.500033450512	-0.6248571779	0.3182404358
16.04	-0.500033375092	-0.6248574492	0.3182405653
16.05	-0.500033299836	-0.6248577205	0.3182406948
16.06	-0.500033224743	-0.6248579916	0.3182408242
16.07	-0.500033149814	-0.6248582624	0.3182409536
16.08	-0.500033075048	-0.6248585332	0.3182410829
16.09	-0.500033000446	-0.6248588037	0.3182412121
16.10	-0.500032926007	-0.6248590741	0.3182413413
16.11	-0.500032851731	-0.6248593442	0.3182414704
16.12	-0.500032777619	-0.6248596142	0.3182415994
16.13	-0.500032703670	-0.6248598840	0.3182417284
16.14	-0.500032629884	-0.6248601536	0.3182418573
16.15	-0.500032556261	-0.6248604229	0.3182419861
16.16	-0.500032482802	-0.6248606921	0.3182421148
16.17	-0.500032409506	-0.6248609611	0.3182422434
16.18	-0.500032336373	-0.6248612298	0.3182423720
16.19	-0.500032263403	-0.6248614983	0.3182425004
16.20	-0.500032190595	-0.6248617666	0.3182426288
16.21	-0.500032117951	-0.6248620346	0.3182427571
16.22	-0.500032045469	-0.6248623025	0.3182428853
16.23	-0.500031973150	-0.6248625700	0.3182430134
16.24	-0.500031900994	-0.6248628374	0.3182431414
16.25	-0.500031829000	-0.6248631045	0.3182432693
16.26	-0.500031757169	-0.6248633713	0.3182433971
16.27	-0.500031685500	-0.6248636380	0.3182435248
16.28	-0.500031613993	-0.6248639043	0.3182436524
16.29	-0.500031542648	-0.6248641704	0.3182437799
16.30	-0.500031471465	-0.6248644362	0.3182439072
16.31	-0.500031400445	-0.6248647018	0.3182440345
16.32	-0.500031329586	-0.6248649671	0.3182441617
16.33	-0.500031258888	-0.6248652321	0.3182442887
16.34	-0.500031188353	-0.6248654969	0.3182444156
16.35	-0.500031117978	-0.6248657613	0.3182445425
16.36	-0.500031047765	-0.6248660255	0.3182446692
16.37	-0.500030977713	-0.6248662894	0.3182447957
16.38	-0.500030907823	-0.6248665531	0.3182449222
16.39	-0.500030838093	-0.6248668164	0.3182450485
16.40	-0.500030768524	-0.6248670794	0.3182451747
16.41	-0.500030699115	-0.6248673422	0.3182453008
16.42	-0.500030629867	-0.6248676046	0.3182454268
16.43	-0.500030560779	-0.6248678668	0.3182455526
16.44	-0.500030491852	-0.6248681286	0.3182456783
16.45	-0.500030423084	-0.6248683901	0.3182458038
16.46	-0.500030354476	-0.6248686514	0.3182459293
16.47	-0.500030286028	-0.6248689123	0.3182460546
16.48	-0.500030217740	-0.6248691729	0.3182461797
16.49	-0.500030149611	-0.6248694331	0.3182463047
16.50	-0.500030081641	-0.6248696931	0.3182464296
16.51	-0.500030013830	-0.6248699527	0.3182465544
16.52	-0.500029946178	-0.6248702121	0.3182466790
16.53	-0.500029878684	-0.6248704710	0.3182468034
16.54	-0.500029811349	-0.6248707297	0.3182469277
16.55	-0.500029744173	-0.6248709880	0.3182470519
16.56	-0.500029677154	-0.6248712460	0.3182471759
16.57	-0.500029610294	-0.6248715037	0.3182472998
16.58	-0.500029543591	-0.6248717610	0.3182474235
16.59	-0.500029477046	-0.6248720180	0.3182475471
16.60	-0.500029410658	-0.6248722746	0.3182476705
16.61	-0.500029344427	-0.6248725309	0.3182477938
16.62	-0.500029278353	-0.6248727868	0.3182479169
16.63	-0.500029212436	-0.6248730424	0.3182480398
16.64	-0.500029146675	-0.6248732976	0.3182481626
16.65	-0.500029081071	-0.6248735525	0.3182482853
16.66	-0.500029015623	-0.6248738070	0.3182484078
16.67	-0.500028950331	-0.6248740612	0.3182485301
16.68	-0.500028885195	-0.6248743150	0.3182486523
16.69	-0.500028820214	-0.6248745685	0.3182487743
16.70	-0.500028755388	-0.6248748216	0.3182488961
16.71	-0.500028690718	-0.6248750743	0.3182490178
16.72	-0.500028626202	-0.6248753266	0.3182491393
16.73	-0.500028561841	-0.6248755786	0.3182492606
16.74	-0.500028497634	-0.6248758303	0.3182493818
16.75	-0.500028433582	-0.6248760815	0.3182495028
16.76	-0.500028369683	-0.6248763324	0.3182496237
16.77	-0.500028305938	-0.6248765829	0.3182497444
16.78	-0.500028242347	-0.6248768330	0.3182498649
16.79	-0.500028178909	-0.6248770827	0.3182499852
16.80	-0.500028115624	-0.6248773321	0.3182501054
16.81	-0.500028052492	-0.6248775811	0.3182502254
16.82	-0.500027989512	-0.6248778297	0.3182503452
16.83	-0.500027926684	-0.6248780779	0.3182504648
16.84	-0.500027864009	-0.6248783257	0.3182505843
16.85	-0.500027801486	-0.6248785732	0.3182507036
16.86	-0.500027739114	-0.6248788202	0.3182508227
16.87	-0.500027676893	-0.6248790669	0.3182509416
16.88	-0.500027614824	-0.6248793132	0.3182510604
16.89	-0.500027552905	-0.6248795590	0.3182511790
16.90	-0.500027491137	-0.6248798045	0.3182512974
16.91	-0.500027429519	-0.6248800496	0.3182514156
16.92	-0.500027368052	-0.6248802943	0.3182515337
16.93	-0.500027306734	-0.6248805386	0.3182516515
16.94	-0.500027245566	-0.6248807825	0.3182517692
16.95	-0.500027184547	-0.6248810260	0.3182518867
16.96	-0.500027123677	-0.6248812691	0.3182520040
16.97	-0.500027062956	-0.6248815118	0.3182521211
16.98	-0.500027002383	-0.6248817541	0.3182522381
16.99	-0.500026941959	-0.6248819960	0.3182523548
17.00	-0.500026881683	-0.6248822375	0.3182524714
17.01	-0.500026821555	-0.6248824786	0.3182525878
17.02	-0.500026761574	-0.6248827193	0.3182527040
17.03	-0.500026701740	-0.6248829595	0.3182528200
17.04	-0.500026642054	-0.6248831994	0.3182529358
17.05	-0.500026582514	-0.6248834389	0.3182530515
17.06	-0.500026523120	-0.6248836779	0.3182531669
17.07	-0.500026463873	-0.6248839165	0.3182532822
17.08	-0.500026404772	-0.6248841547	0.3182533972
17.09	-0.500026345816	-0.6248843925	0.3182535121
17.10	-0.500026287005	-0.6248846299	0.3182536268
17.11	-0.500026228340	-0.6248848669	0.3182537413
17.12	-0.500026169820	-0.6248851035	0.3182538556
17.13	-0.500026111444	-0.6248853396	0.3182539697
17.14	-0.500026053212	-0.6248855753	0.3182540836
17.15	-0.500025995124	-0.6248858106	0.3182541973
17.16	-0.500025937180	-0.6248860455	0.3182543108
17.17	-0.500025879379	-0.6248862800	0.3182544242
17.18	-0.500025821722	-0.6248865140	0.3182545373
17.19	-0.500025764207	-0.6248867477	0.3182546502
17.20	-0.500025706835	-0.6248869809	0.3182547630
17.21	-0.500025649605	-0.6248872137	0.3182548755
17.22	-0.500025592518	-0.6248874460	0.3182549879
17.23	-0.500025535572	-0.6248876780	0.3182551001
17.24	-0.500025478767	-0.6248879095	0.3182552120
17.25	-0.500025422104	-0.6248881406	0.3182553238
17.26	-0.500025365582	-0.6248883713	0.3182554353
17.27	-0.500025309200	-0.6248886015	0.3182555467
17.28	-0.500025252958	-0.6248888313	0.3182556579
17.29	-0.500025196857	-0.6248890607	0.3182557689
17.30	-0.500025140895	-0.6248892897	0.3182558796
17.31	-0.500025085073	-0.6248895182	0.3182559902
17.32	-0.500025029390	-0.6248897464	0.3182561006
17.33	-0.500024973846	-0.6248899740	0.3182562107
17.34	-0.500024918440	-0.6248902013	0.3182563207
17.35	-0.500024863173	-0.6248904281	0.3182564305
17.36	-0.500024808043	-0.6248906545	0.3182565401
17.37	-0.500024753052	-0.6248908805	0.3182566494
17.38	-0.500024698198	-0.6248911061	0.3182567586
17.39	-0.500024643481	-0.6248913312	0.3182568676
17.40	-0.500024588901	-0.6248915559	0.3182569764
17.41	-0.500024534457	-0.6248917801	0.3182570849
17.42	-0.500024480150	-0.6248920039	0.3182571933
17.43	-0.500024425979	-0.6248922273	0.3182573015
17.44	-0.500024371943	-0.6248924503	0.3182574094
17.45	-0.500024318043	-0.6248926728	0.3182575172
17.46	-0.500024264278	-0.6248928950	0.3182576248
17.47	-0.500024210648	-0.6248931166	0.3182577321
17.48	-0.500024157152	-0.6248933379	0.3182578393
17.49	-0.500024103791	-0.6248935587	0.3182579462
17.50	-0.500024050564	-0.6248937791	0.3182580530
17.51	-0.500023997470	-0.6248939990	0.3182581595
17.52	-0.500023944509	-0.6248942185	0.3182582659
17.53	-0.500023891682	-0.6248944376	0.3182583720
17.54	-0.500023838987	-0.6248946563	0.3182584779
17.55	-0.500023786425	-0.6248948745	0.3182585837
17.56	-0.500023733995	-0.6248950923	0.3182586892
17.57	-0.500023681696	-0.6248953096	0.3182587945
17.58	-0.500023629530	-0.6248955265	0.3182588997
17.59	-0.500023577494	-0.6248957430	0.3182590046
17.60	-0.500023525590	-0.6248959591	0.3182591093
17.61	-0.500023473816	-0.6248961747	0.3182592138
17.62	-0.500023422173	-0.6248963899	0.3182593181
17.63	-0.500023370660	-0.6248966047	0.3182594222
17.64	-0.500023319276	-0.6248968190	0.3182595261
17.65	-0.500023268022	-0.6248970329	0.3182596298
17.66	-0.500023216897	-0.6248972463	0.3182597333
17.67	-0.500023165902	-0.6248974594	0.3182598366
17.68	-0.500023115034	-0.6248976720	0.3182599397
17.69	-0.500023064296	-0.6248978841	0.3182600426
17.70	-0.500023013685	-0.6248980959	0.3182601452
17.71	-0.500022963202	-0.6248983072	0.3182602477
17.72	-0.500022912846	-0.6248985180	0.3182603500
17.73	-0.500022862617	-0.6248987285	0.3182604520
17.74	-0.500022812515	-0.6248989385	0.3182605539
17.75	-0.500022762540	-0.6248991481	0.3182606556
17.76	-0.500022712691	-0.6248993572	0.3182607570
17.77	-0.500022662968	-0.6248995659	0.3182608583
17.78	-0.500022613371	-0.6248997742	0.3182609593
17.79	-0.500022563899	-0.6248999821	0.3182610601
17.80	-0.500022514552	-0.6249001895	0.3182611608
17.81	-0.500022465330	-0.6249003965	0.3182612612
17.82	-0.500022416232	-0.6249006030	0.3182613614
17.83	-0.500022367258	-0.6249008092	0.3182614615
17.84	-0.500022318408	-0.6249010149	0.3182615613
17.85	-0.500022269682	-0.6249012201	0.3182616609
17.86	-0.500022221079	-0.6249014250	0.3182617603
17.87	-0.500022172599	-0.6249016294	0.3182618595
17.88	-0.500022124242	-0.6249018334	0.3182619585
17.89	-0.500022076007	-0.6249020369	0.3182620573
17.90	-0.500022027895	-0.6249022401	0.3182621559
17.91	-0.500021979904	-0.6249024428	0.3182622543
17.92	-0.500021932034	-0.6249026450	0.3182623525
17.93	-0.500021884286	-0.6249028469	0.3182624505
17.94	-0.500021836659	-0.6249030483	0.3182625483
17.95	-0.500021789152	-0.6249032493	0.3182626459
17.96	-0.500021741766	-0.6249034499	0.3182627432
17.97	-0.500021694500	-0.6249036500	0.3182628404
17.98	-0.500021647353	-0.6249038497	0.3182629374
17.99	-0.500021600326	-0.6249040490	0.3182630342
18.00	-0.500021553418	-0.6249042479	0.3182631308
18.01	-0.500021506629	-0.6249044463	0.3182632271
18.02	-0.500021459958	-0.6249046443	0.3182633233
18.03	-0.500021413406	-0.6249048419	0.3182634193
18.04	-0.500021366972	-0.6249050391	0.3182635150
18.05	-0.500021320655	-0.6249052358	0.3182636106
18.06	-0.500021274456	-0.6249054322	0.3182637059
18.07	-0.500021228374	-0.6249056281	0.3182638011
18.08	-0.500021182409	-0.6249058235	0.3182638961
18.09	-0.500021136560	-0.6249060186	0.3182639908
18.10	-0.500021090828	-0.6249062132	0.3182640854
18.11	-0.500021045211	-0.6249064075	0.3182641797
18.12	-0.500020999711	-0.6249066012	0.3182642739
18.13	-0.500020954325	-0.6249067946	0.3182643679
18.14	-0.500020909055	-0.6249069876	0.3182644616
18.15	-0.500020863899	-0.6249071801	0.3182645552
18.16	-0.500020818858	-0.6249073722	0.3182646485
18.17	-0.500020773931	-0.6249075639	0.3182647417
18.18	-0.500020729118	-0.6249077552	0.3182648347
18.19	-0.500020684419	-0.6249079461	0.3182649274
18.20	-0.500020639833	-0.6249081365	0.3182650200
18.21	-0.500020595360	-0.6249083266	0.3182651123
18.22	-0.500020551000	-0.6249085162	0.3182652045
18.23	-0.500020506752	-0.6249087054	0.3182652965
18.24	-0.500020462617	-0.6249088942	0.3182653882
18.25	-0.500020418594	-0.6249090826	0.3182654798
18.26	-0.500020374682	-0.6249092705	0.3182655712
18.27	-0.500020330881	-0.6249094581	0.3182656624
18.28	-0.500020287192	-0.6249096452	0.3182657533
18.29	-0.500020243613	-0.6249098319	0.3182658441
18.30	-0.500020200145	-0.6249100182	0.3182659347
18.31	-0.500020156787	-0.6249102041	0.3182660251
18.32	-0.500020113539	-0.6249103896	0.3182661153
18.33	-0.500020070401	-0.6249105747	0.3182662053
18.34	-0.500020027372	-0.6249107594	0.3182662951
18.35	-0.500019984452	-0.6249109436	0.3182663847
18.36	-0.500019941641	-0.6249111275	0.3182664741
18.37	-0.500019898938	-0.6249113109	0.3182665633
18.38	-0.500019856344	-0.6249114940	0.3182666523
18.39	-0.500019813857	-0.6249116766	0.3182667411
18.40	-0.500019771479	-0.6249118588	0.3182668298
18.41	-0.500019729207	-0.6249120406	0.3182669182
18.42	-0.500019687043	-0.6249122221	0.3182670064
18.43	-0.500019644986	-0.6249124031	0.3182670945
18.44	-0.500019603035	-0.6249125837	0.3182671823
18.45	-0.500019561191	-0.6249127639	0.3182672700
18.46	-0.500019519453	-0.6249129437	0.3182673575
18.47	-0.500019477820	-0.6249131231	0.3182674447
18.48	-0.500019436293	-0.6249133021	0.3182675318
18.49	-0.500019394871	-0.6249134807	0.3182676187
18.50	-0.500019353554	-0.6249136589	0.3182677054
18.51	-0.500019312341	-0.6249138367	0.3182677919
18.52	-0.500019271233	-0.6249140141	0.3182678782
18.53	-0.500019230229	-0.6249141911	0.3182679644
18.54	-0.500019189329	-0.6249143677	0.3182680503
18.55	-0.500019148532	-0.6249145439	0.3182681360
18.56	-0.500019107839	-0.6249147197	0.3182682216
18.57	-0.500019067248	-0.6249148951	0.3182683069
18.58	-0.500019026761	-0.6249150701	0.3182683921
18.59	-0.500018986376	-0.6249152447	0.3182684771
18.60	-0.500018946093	-0.6249154190	0.3182685619
18.61	-0.500018905912	-0.6249155928	0.3182686465
18.62	-0.500018865832	-0.6249157662	0.3182687309
18.63	-0.500018825854	-0.6249159393	0.3182688151
18.64	-0.500018785977	-0.6249161119	0.3182688992
18.65	-0.500018746201	-0.6249162842	0.3182689830
18.66	-0.500018706526	-0.6249164561	0.3182690667
18.67	-0.500018666950	-0.6249166276	0.3182691502
18.68	-0.500018627475	-0.6249167987	0.3182692335
18.69	-0.500018588100	-0.6249169694	0.3182693166
18.70	-0.500018548824	-0.6249171397	0.3182693995
18.71	-0.500018509648	-0.6249173096	0.3182694822
18.72	-0.500018470570	-0.6249174792	0.3182695648
18.73	-0.500018431591	-0.6249176484	0.3182696471
18.74	-0.500018392711	-0.6249178171	0.3182697293
18.75	-0.500018353928	-0.6249179855	0.3182698113
18.76	-0.500018315244	-0.6249181535	0.3182698931
18.77	-0.500018276657	-0.6249183212	0.3182699747
18.78	-0.500018238168	-0.6249184884	0.3182700562
18.79	-0.500018199776	-0.6249186553	0.3182701374
18.80	-0.500018161481	-0.6249188218	0.3182702185
18.81	-0.500018123282	-0.6249189879	0.3182702994
18.82	-0.500018085180	-0.6249191536	0.3182703801
18.83	-0.500018047174	-0.6249193189	0.3182704606
18.84	-0.500018009264	-0.6249194839	0.3182705410
18.85	-0.500017971449	-0.6249196485	0.3182706211
18.86	-0.500017933730	-0.6249198127	0.3182707011
18.87	-0.500017896106	-0.6249199766	0.3182707809
18.88	-0.500017858576	-0.6249201400	0.3182708605
18.89	-0.500017821142	-0.6249203031	0.3182709399
18.90	-0.500017783801	-0.6249204658	0.3182710192
18.91	-0.500017746555	-0.6249206282	0.3182710983
18.92	-0.500017709402	-0.6249207901	0.3182711772
18.93	-0.500017672343	-0.6249209517	0.3182712559
18.94	-0.500017635377	-0.6249211130	0.3182713344
18.95	-0.500017598505	-0.6249212738	0.3182714128
18.96	-0.500017561725	-0.6249214343	0.3182714910
18.97	-0.500017525037	-0.6249215944	0.3182715690
18.98	-0.500017488442	-0.6249217542	0.3182716468
18.99	-0.500017451939	-0.6249219135	0.3182717245
19.00	-0.500017415528	-0.6249220725	0.3182718019
19.01	-0.500017379208	-0.6249222312	0.3182718792
19.02	-0.500017342980	-0.6249223895	0.3182719564
19.03	-0.500017306843	-0.6249225474	0.3182720333
19.04	-0.500017270796	-0.6249227049	0.3182721101
19.05	-0.500017234840	-0.6249228621	0.3182721867
19.06	-0.500017198975	-0.6249230190	0.3182722631
19.07	-0.500017163199	-0.6249231754	0.3182723393
19.08	-0.500017127513	-0.6249233315	0.3182724154
19.09	-0.500017091917	-0.6249234873	0.3182724913
19.10	-0.500017056410	-0.6249236426	0.3182725670
19.11	-0.500017020993	-0.6249237977	0.3182726426
19.12	-0.500016985664	-0.6249239523	0.3182727179
19.13	-0.500016950423	-0.6249241066	0.3182727931
19.14	-0.500016915271	-0.6249242606	0.3182728682
19.15	-0.500016880208	-0.6249244142	0.3182729430
19.16	-0.500016845232	-0.6249245674	0.3182730177
19.17	-0.500016810344	-0.6249247203	0.3182730922
19.18	-0.500016775543	-0.6249248728	0.3182731666
19.19	-0.500016740829	-0.6249250250	0.3182732408
19.20	-0.500016706202	-0.6249251768	0.3182733148
19.21	-0.500016671662	-0.6249253283	0.3182733886
19.22	-0.500016637209	-0.6249254794	0.3182734623
19.23	-0.500016602841	-0.6249256302	0.3182735358
19.24	-0.500016568560	-0.6249257806	0.3182736091
19.25	-0.500016534364	-0.6249259307	0.3182736822
19.26	-0.500016500254	-0.6249260804	0.3182737552
19.27	-0.500016466229	-0.6249262298	0.3182738281
19.28	-0.500016432289	-0.6249263788	0.3182739007
19.29	-0.500016398434	-0.6249265275	0.3182739732
19.30	-0.500016364664	-0.6249266758	0.3182740455
19.31	-0.500016330978	-0.6249268238	0.3182741177
19.32	-0.500016297376	-0.6249269715	0.3182741897
19.33	-0.500016263858	-0.6249271188	0.3182742615
19.34	-0.500016230423	-0.6249272658	0.3182743331
19.35	-0.500016197072	-0.6249274124	0.3182744046
19.36	-0.500016163804	-0.6249275587	0.3182744760
19.37	-0.500016130620	-0.6249277046	0.3182745471
19.38	-0.500016097517	-0.6249278502	0.3182746181
19.39	-0.500016064498	-0.6249279955	0.3182746890
19.40	-0.500016031560	-0.6249281404	0.3182747596
19.41	-0.500015998705	-0.6249282850	0.3182748301
19.42	-0.500015965932	-0.6249284292	0.3182749005
19.43	-0.500015933240	-0.6249285731	0.3182749707
19.44	-0.500015900629	-0.6249287167	0.3182750407
19.45	-0.500015868100	-0.6249288600	0.3182751105
19.46	-0.500015835652	-0.6249290029	0.3182751802
19.47	-0.500015803284	-0.6249291454	0.3182752498
19.48	-0.500015770997	-0.6249292877	0.3182753191
19.49	-0.500015738790	-0.6249294296	0.3182753884
19.50	-0.500015706663	-0.6249295712	0.3182754574
19.51	-0.500015674616	-0.6249297124	0.3182755263
19.52	-0.500015642649	-0.6249298534	0.3182755950
19.53	-0.500015610761	-0.6249299940	0.3182756636
19.54	-0.500015578952	-0.6249301342	0.3182757320
19.55	-0.500015547222	-0.6249302742	0.3182758003
19.56	-0.500015515571	-0.6249304138	0.3182758684
19.57	-0.500015483998	-0.6249305531	0.3182759363
19.58	-0.500015452504	-0.6249306920	0.3182760041
19.59	-0.500015421087	-0.6249308307	0.3182760718
19.60	-0.500015389749	-0.6249309690	0.3182761392
19.61	-0.500015358488	-0.6249311070	0.3182762065
19.62	-0.500015327305	-0.6249312446	0.3182762737
19.63	-0.500015296198	-0.6249313820	0.3182763407
19.64	-0.500015265169	-0.6249315190	0.3182764076
19.65	-0.500015234217	-0.6249316557	0.3182764743
19.66	-0.500015203341	-0.6249317921	0.3182765408
19.67	-0.500015172542	-0.6249319282	0.3182766072
19.68	-0.500015141819	-0.6249320639	0.3182766734
19.69	-0.500015111171	-0.6249321994	0.3182767395
19.70	-0.500015080600	-0.6249323345	0.3182768054
19.71	-0.500015050104	-0.6249324693	0.3182768712
19.72	-0.500015019683	-0.6249326038	0.3182769368
19.73	-0.500014989337	-0.6249327379	0.3182770023
19.74	-0.500014959067	-0.6249328718	0.3182770676
19.75	-0.500014928871	-0.6249330054	0.3182771327
19.76	-0.500014898749	-0.6249331386	0.3182771978
19.77	-0.500014868702	-0.6249332715	0.3182772626
19.78	-0.500014838729	-0.6249334041	0.3182773273
19.79	-0.500014808829	-0.6249335364	0.3182773919
19.80	-0.500014779004	-0.6249336684	0.3182774563
19.81	-0.500014749252	-0.6249338001	0.3182775206
19.82	-0.500014719573	-0.6249339315	0.3182775847
19.83	-0.500014689967	-0.6249340626	0.3182776486
19.84	-0.500014660434	-0.6249341933	0.3182777125
19.85	-0.500014630973	-0.6249343238	0.3182777761
19.86	-0.500014601586	-0.6249344539	0.3182778396
19.87	-0.500014572270	-0.6249345838	0.3182779030
19.88	-0.500014543026	-0.6249347133	0.3182779662
19.89	-0.500014513855	-0.6249348426	0.3182780293
19.90	-0.500014484754	-0.6249349715	0.3182780922
19.91	-0.500014455726	-0.6249351002	0.3182781550
19.92	-0.500014426768	-0.6249352285	0.3182782177
19.93	-0.500014397882	-0.6249353565	0.3182782802
19.94	-0.500014369067	-0.6249354843	0.3182783425
19.95	-0.500014340322	-0.6249356117	0.3182784047
19.96	-0.500014311647	-0.6249357389	0.3182784668
19.97	-0.500014283043	-0.6249358657	0.3182785287
19.98	-0.500014254509	-0.6249359923	0.3182785904
19.99	-0.500014226045	-0.6249361185	0.3182786521
20.00	-0.500014197651	-0.6249362445	0.3182787136
20.01	-0.500014169326	-0.6249363702	0.3182787749
20.02	-0.500014141070	-0.6249364955	0.3182788361
20.03	-0.500014112883	-0.6249366206	0.3182788971
20.04	-0.500014084766	-0.6249367454	0.3182789581
20.05	-0.500014056717	-0.6249368699	0.3182790188
20.06	-0.500014028737	-0.6249369941	0.3182790795
20.07	-0.500014000825	-0.6249371180	0.3182791400
20.08	-0.500013972981	-0.6249372416	0.3182792003
20.09	-0.500013945205	-0.6249373650	0.3182792605
20.10	-0.500013917497	-0.6249374880	0.3182793206
20.11	-0.500013889856	-0.6249376108	0.3182793805
20.12	-0.500013862283	-0.6249377332	0.3182794403
20.13	-0.500013834777	-0.6249378554	0.3182795000
20.14	-0.500013807338	-0.6249379773	0.3182795595
20.15	-0.500013779966	-0.6249380989	0.3182796189
20.16	-0.500013752661	-0.6249382203	0.3182796781
20.17	-0.500013725422	-0.6249383413	0.3182797372
20.18	-0.500013698249	-0.6249384621	0.3182797962
20.19	-0.500013671143	-0.6249385826	0.3182798550
20.20	-0.500013644102	-0.6249387028	0.3182799137
20.21	-0.500013617127	-0.6249388227	0.3182799722
20.22	-0.500013590218	-0.6249389424	0.3182800306
20.23	-0.500013563374	-0.6249390617	0.3182800889
20.24	-0.500013536595	-0.6249391808	0.3182801471
20.25	-0.500013509882	-0.6249392996	0.3182802051
20.26	-0.500013483233	-0.6249394181	0.3182802630
20.27	-0.500013456649	-0.6249395364	0.3182803207
20.28	-0.500013430129	-0.6249396544	0.3182803783
20.29	-0.500013403673	-0.6249397721	0.3182804358
20.30	-0.500013377282	-0.6249398895	0.3182804931
20.31	-0.500013350955	-0.6249400067	0.3182805503
20.32	-0.500013324691	-0.6249401235	0.3182806074
20.33	-0.500013298491	-0.6249402402	0.3182806643
20.34	-0.500013272354	-0.6249403565	0.3182807212
20.35	-0.500013246281	-0.6249404726	0.3182807778
20.36	-0.500013220271	-0.6249405884	0.3182808344
20.37	-0.500013194323	-0.6249407039	0.3182808908
20.38	-0.500013168438	-0.6249408191	0.3182809471
20.39	-0.500013142616	-0.6249409341	0.3182810032
20.40	-0.500013116856	-0.6249410488	0.3182810593
20.41	-0.500013091159	-0.6249411633	0.3182811152
20.42	-0.500013065523	-0.6249412775	0.3182811709
20.43	-0.500013039949	-0.6249413914	0.3182812266
20.44	-0.500013014437	-0.6249415051	0.3182812821
20.45	-0.500012988986	-0.6249416184	0.3182813374
20.46	-0.500012963597	-0.6249417316	0.3182813927
20.47	-0.500012938269	-0.6249418444	0.3182814478
20.48	-0.500012913002	-0.6249419570	0.3182815028
20.49	-0.500012887795	-0.6249420694	0.3182815577
20.50	-0.500012862650	-0.6249421814	0.3182816124
20.51	-0.500012837564	-0.6249422933	0.3182816670
20.52	-0.500012812540	-0.6249424048	0.3182817215
20.53	-0.500012787575	-0.6249425161	0.3182817759
20.54	-0.500012762670	-0.6249426272	0.3182818301
20.55	-0.500012737825	-0.6249427379	0.3182818842
20.56	-0.500012713040	-0.6249428485	0.3182819382
20.57	-0.500012688314	-0.6249429587	0.3182819921
20.58	-0.500012663648	-0.6249430687	0.3182820458
20.59	-0.500012639040	-0.6249431785	0.3182820994
20.60	-0.500012614492	-0.6249432880	0.3182821529
20.61	-0.500012590003	-0.6249433972	0.3182822063
20.62	-0.500012565572	-0.6249435062	0.3182822595
20.63	-0.500012541200	-0.6249436150	0.3182823126
20.64	-0.500012516886	-0.6249437234	0.3182823656
20.65	-0.500012492630	-0.6249438317	0.3182824185
20.66	-0.500012468432	-0.6249439397	0.3182824712
20.67	-0.500012444293	-0.6249440474	0.3182825238
20.68	-0.500012420210	-0.6249441549	0.3182825764
20.69	-0.500012396186	-0.6249442621	0.3182826287
20.70	-0.500012372219	-0.6249443691	0.3182826810
20.71	-0.500012348309	-0.6249444758	0.3182827331
20.72	-0.500012324456	-0.6249445823	0.3182827852
20.73	-0.500012300660	-0.6249446885	0.3182828371
20.74	-0.500012276921	-0.6249447945	0.3182828888
20.75	-0.500012253238	-0.6249449003	0.3182829405
20.76	-0.500012229612	-0.6249450058	0.3182829920
20.77	-0.500012206042	-0.6249451111	0.3182830435
20.78	-0.500012182528	-0.6249452161	0.3182830948
20.79	-0.500012159070	-0.6249453208	0.3182831460
20.80	-0.500012135669	-0.6249454254	0.3182831970
20.81	-0.500012112322	-0.6249455297	0.3182832480
20.82	-0.500012089031	-0.6249456337	0.3182832988
20.83	-0.500012065796	-0.6249457375	0.3182833495
20.84	-0.500012042616	-0.6249458411	0.3182834001
20.85	-0.500012019491	-0.6249459444	0.3182834506
20.86	-0.500011996421	-0.6249460475	0.3182835010
20.87	-0.500011973405	-0.6249461503	0.3182835512
20.88	-0.500011950444	-0.6249462529	0.3182836014
20.89	-0.500011927538	-0.6249463553	0.3182836514
20.90	-0.500011904686	-0.6249464575	0.3182837013
20.91	-0.500011881888	-0.6249465594	0.3182837511
20.92	-0.500011859144	-0.6249466610	0.3182838008
20.93	-0.500011836454	-0.6249467625	0.3182838503
20.94	-0.500011813818	-0.6249468637	0.3182838998
20.95	-0.500011791235	-0.6249469646	0.3182839491
20.96	-0.500011768705	-0.6249470654	0.3182839983
20.97	-0.500011746229	-0.6249471659	0.3182840474
20.98	-0.500011723806	-0.6249472661	0.3182840964
20.99	-0.500011701436	-0.6249473662	0.3182841453
21.00	-0.500011679119	-0.6249474660	0.3182841941
21.01	-0.500011656855	-0.6249475655	0.3182842427
21.02	-0.500011634643	-0.6249476649	0.3182842913
21.03	-0.500011612483	-0.6249477640	0.3182843397
21.04	-0.500011590376	-0.6249478629	0.3182843880
21.05	-0.500011568321	-0.6249479615	0.3182844362
21.06	-0.500011546317	-0.6249480600	0.3182844843
21.07	-0.500011524366	-0.6249481582	0.3182845323
21.08	-0.500011502466	-0.6249482562	0.3182845802
21.09	-0.500011480618	-0.6249483539	0.3182846280
21.10	-0.500011458821	-0.6249484515	0.3182846756
21.11	-0.500011437076	-0.6249485488	0.3182847232
21.12	-0.500011415381	-0.6249486458	0.3182847706
21.13	-0.500011393738	-0.6249487427	0.3182848179
21.14	-0.500011372145	-0.6249488393	0.3182848652
21.15	-0.500011350603	-0.6249489358	0.3182849123
21.16	-0.500011329112	-0.6249490320	0.3182849593
21.17	-0.500011307671	-0.6249491279	0.3182850062
21.18	-0.500011286280	-0.6249492237	0.3182850530
21.19	-0.500011264940	-0.6249493192	0.3182850997
21.20	-0.500011243650	-0.6249494145	0.3182851463
21.21	-0.500011222409	-0.6249495096	0.3182851927
21.22	-0.500011201218	-0.6249496045	0.3182852391
21.23	-0.500011180077	-0.6249496992	0.3182852854
21.24	-0.500011158985	-0.6249497936	0.3182853315
21.25	-0.500011137942	-0.6249498878	0.3182853776
21.26	-0.500011116949	-0.6249499818	0.3182854235
21.27	-0.500011096005	-0.6249500756	0.3182854694
21.28	-0.500011075110	-0.6249501692	0.3182855151
21.29	-0.500011054263	-0.6249502626	0.3182855607
21.30	-0.500011033465	-0.6249503557	0.3182856063
21.31	-0.500011012716	-0.6249504487	0.3182856517
21.32	-0.500010992015	-0.6249505414	0.3182856970
21.33	-0.500010971362	-0.6249506339	0.3182857422
21.34	-0.500010950758	-0.6249507262	0.3182857873
21.35	-0.500010930201	-0.6249508183	0.3182858323
21.36	-0.500010909692	-0.6249509102	0.3182858772
21.37	-0.500010889232	-0.6249510019	0.3182859220
21.38	-0.500010868818	-0.6249510933	0.3182859667
21.39	-0.500010848452	-0.6249511846	0.3182860113
21.40	-0.500010828134	-0.6249512756	0.3182860558
21.41	-0.500010807862	-0.6249513665	0.3182861002
21.42	-0.500010787638	-0.6249514571	0.3182861445
21.43	-0.500010767461	-0.6249515475	0.3182861887
21.44	-0.500010747331	-0.6249516377	0.3182862328
21.45	-0.500010727247	-0.6249517277	0.3182862768
21.46	-0.500010707210	-0.6249518175	0.3182863207
21.47	-0.500010687219	-0.6249519071	0.3182863645
21.48	-0.500010667275	-0.6249519965	0.3182864082
21.49	-0.500010647377	-0.6249520857	0.3182864518
21.50	-0.500010627524	-0.6249521747	0.3182864953
21.51	-0.500010607718	-0.6249522635	0.3182865387
21.52	-0.500010587958	-0.6249523521	0.3182865820
21.53	-0.500010568243	-0.6249524405	0.3182866252
21.54	-0.500010548574	-0.6249525287	0.3182866683
21.55	-0.500010528951	-0.6249526167	0.3182867113
21.56	-0.500010509373	-0.6249527044	0.3182867542
21.57	-0.500010489840	-0.6249527920	0.3182867971
21.58	-0.500010470352	-0.6249528794	0.3182868398
21.59	-0.500010450909	-0.6249529666	0.3182868824
21.60	-0.500010431511	-0.6249530536	0.3182869249
21.61	-0.500010412157	-0.6249531404	0.3182869673
21.62	-0.500010392848	-0.6249532270	0.3182870097
21.63	-0.500010373584	-0.6249533134	0.3182870519
21.64	-0.500010354364	-0.6249533996	0.3182870940
21.65	-0.500010335188	-0.6249534856	0.3182871361
21.66	-0.500010316057	-0.6249535714	0.3182871780
21.67	-0.500010296969	-0.6249536570	0.3182872199
21.68	-0.500010277925	-0.6249537424	0.3182872617
21.69	-0.500010258925	-0.6249538277	0.3182873033
21.70	-0.500010239969	-0.6249539127	0.3182873449
21.71	-0.500010221056	-0.6249539975	0.3182873864
21.72	-0.500010202187	-0.6249540822	0.3182874277
21.73	-0.500010183360	-0.6249541667	0.3182874690
21.74	-0.500010164578	-0.6249542509	0.3182875102
21.75	-0.500010145838	-0.6249543350	0.3182875513
21.76	-0.500010127141	-0.6249544189	0.3182875923
21.77	-0.500010108487	-0.6249545026	0.3182876333
21.78	-0.500010089875	-0.6249545861	0.3182876741
21.79	-0.500010071306	-0.6249546694	0.3182877148
21.80	-0.500010052780	-0.6249547526	0.3182877555
21.81	-0.500010034296	-0.6249548355	0.3182877960
21.82	-0.500010015854	-0.6249549183	0.3182878365
21.83	-0.500009997455	-0.6249550009	0.3182878769
21.84	-0.500009979097	-0.6249550832	0.3182879171
21.85	-0.500009960781	-0.6249551654	0.3182879573
21.86	-0.500009942507	-0.6249552475	0.3182879974
21.87	-0.500009924275	-0.6249553293	0.3182880374
21.88	-0.500009906085	-0.6249554109	0.3182880773
21.89	-0.500009887936	-0.6249554924	0.3182881172
21.90	-0.500009869828	-0.6249555737	0.3182881569
21.91	-0.500009851761	-0.6249556548	0.3182881966
21.92	-0.500009833736	-0.6249557357	0.3182882361
21.93	-0.500009815751	-0.6249558164	0.3182882756
21.94	-0.500009797808	-0.6249558970	0.3182883150
21.95	-0.500009779905	-0.6249559774	0.3182883543
21.96	-0.500009762043	-0.6249560576	0.3182883935
21.97	-0.500009744222	-0.6249561376	0.3182884326
21.98	-0.500009726441	-0.6249562174	0.3182884716
21.99	-0.500009708700	-0.6249562971	0.3182885106
22.00	-0.500009691000	-0.6249563765	0.3182885494
22.01	-0.500009673339	-0.6249564558	0.3182885882
22.02	-0.500009655719	-0.6249565350	0.3182886269
22.03	-0.500009638139	-0.6249566139	0.3182886655
22.04	-0.500009620599	-0.6249566927	0.3182887040
22.05	-0.500009603098	-0.6249567713	0.3182887424
22.06	-0.500009585637	-0.6249568497	0.3182887808
22.07	-0.500009568215	-0.6249569279	0.3182888190
22.08	-0.500009550833	-0.6249570060	0.3182888572
22.09	-0.500009533490	-0.6249570839	0.3182888953
22.10	-0.500009516187	-0.6249571616	0.3182889333
22.11	-0.500009498922	-0.6249572391	0.3182889712
22.12	-0.500009481696	-0.6249573165	0.3182890090
22.13	-0.500009464510	-0.6249573937	0.3182890467
22.14	-0.500009447362	-0.6249574707	0.3182890844
22.15	-0.500009430252	-0.6249575475	0.3182891220
22.16	-0.500009413182	-0.6249576242	0.3182891595
22.17	-0.500009396149	-0.6249577007	0.3182891969
22.18	-0.500009379155	-0.6249577771	0.3182892342
22.19	-0.500009362200	-0.6249578532	0.3182892714
22.20	-0.500009345282	-0.6249579292	0.3182893086
22.21	-0.500009328403	-0.6249580051	0.3182893457
22.22	-0.500009311561	-0.6249580807	0.3182893827
22.23	-0.500009294758	-0.6249581562	0.3182894196
22.24	-0.500009277992	-0.6249582315	0.3182894564
22.25	-0.500009261264	-0.6249583067	0.3182894932
22.26	-0.500009244573	-0.6249583817	0.3182895298
22.27	-0.500009227920	-0.6249584565	0.3182895664
22.28	-0.500009211304	-0.6249585312	0.3182896029
22.29	-0.500009194725	-0.6249586056	0.3182896393
22.30	-0.500009178184	-0.6249586800	0.3182896757
22.31	-0.500009161680	-0.6249587541	0.3182897120
22.32	-0.500009145212	-0.6249588281	0.3182897481
22.33	-0.500009128782	-0.6249589020	0.3182897842
22.34	-0.500009112388	-0.6249589756	0.3182898203
22.35	-0.500009096031	-0.6249590491	0.3182898562
22.36	-0.500009079710	-0.6249591225	0.3182898921
22.37	-0.500009063426	-0.6249591956	0.3182899278
22.38	-0.500009047178	-0.6249592687	0.3182899636
22.39	-0.500009030967	-0.6249593415	0.3182899992
22.40	-0.500009014792	-0.6249594142	0.3182900347
22.41	-0.500008998652	-0.6249594867	0.3182900702
22.42	-0.500008982549	-0.6249595591	0.3182901056
22.43	-0.500008966482	-0.6249596313	0.3182901409
22.44	-0.500008950451	-0.6249597034	0.3182901761
22.45	-0.500008934455	-0.6249597753	0.3182902113
22.46	-0.500008918495	-0.6249598470	0.3182902464
22.47	-0.500008902570	-0.6249599186	0.3182902814
22.48	-0.500008886681	-0.6249599900	0.3182903163
22.49	-0.500008870827	-0.6249600613	0.3182903511
22.50	-0.500008855008	-0.6249601324	0.3182903859
22.51	-0.500008839225	-0.6249602033	0.3182904206
22.52	-0.500008823477	-0.6249602741	0.3182904552
22.53	-0.500008807763	-0.6249603447	0.3182904898
22.54	-0.500008792084	-0.6249604152	0.3182905242
22.55	-0.500008776441	-0.6249604855	0.3182905586
22.56	-0.500008760832	-0.6249605557	0.3182905929
22.57	-0.500008745257	-0.6249606257	0.3182906272
22.58	-0.500008729717	-0.6249606956	0.3182906613
22.59	-0.500008714211	-0.6249607653	0.3182906954
22.60	-0.500008698740	-0.6249608349	0.3182907294
22.61	-0.500008683303	-0.6249609043	0.3182907634
22.62	-0.500008667900	-0.6249609735	0.3182907972
22.63	-0.500008652531	-0.6249610426	0.3182908310
22.64	-0.500008637196	-0.6249611116	0.3182908648
22.65	-0.500008621895	-0.6249611803	0.3182908984
22.66	-0.500008606628	-0.6249612490	0.3182909320
22.67	-0.500008591395	-0.6249613175	0.3182909655
22.68	-0.500008576195	-0.6249613858	0.3182909989
22.69	-0.500008561028	-0.6249614540	0.3182910322
22.70	-0.500008545895	-0.6249615221	0.3182910655
22.71	-0.500008530796	-0.6249615900	0.3182910987
22.72	-0.500008515729	-0.6249616577	0.3182911318
22.73	-0.500008500696	-0.6249617253	0.3182911649
22.74	-0.500008485696	-0.6249617928	0.3182911979
22.75	-0.500008470729	-0.6249618601	0.3182912308
22.76	-0.500008455795	-0.6249619272	0.3182912636
22.77	-0.500008440893	-0.6249619942	0.3182912964
22.78	-0.500008426025	-0.6249620611	0.3182913291
22.79	-0.500008411189	-0.6249621278	0.3182913617
22.80	-0.500008396385	-0.6249621944	0.3182913943
22.81	-0.500008381614	-0.6249622608	0.3182914268
22.82	-0.500008366876	-0.6249623271	0.3182914592
22.83	-0.500008352170	-0.6249623932	0.3182914915
22.84	-0.500008337496	-0.6249624592	0.3182915238
22.85	-0.500008322854	-0.6249625251	0.3182915560
22.86	-0.500008308244	-0.6249625908	0.3182915882
22.87	-0.500008293666	-0.6249626563	0.3182916202
22.88	-0.500008279121	-0.6249627218	0.3182916522
22.89	-0.500008264607	-0.6249627870	0.3182916841
22.90	-0.500008250124	-0.6249628522	0.3182917160
22.91	-0.500008235674	-0.6249629172	0.3182917478
22.92	-0.500008221254	-0.6249629820	0.3182917795
22.93	-0.500008206867	-0.6249630467	0.3182918112
22.94	-0.500008192511	-0.6249631113	0.3182918427
22.95	-0.500008178186	-0.6249631757	0.3182918742
22.96	-0.500008163892	-0.6249632400	0.3182919057
22.97	-0.500008149630	-0.6249633042	0.3182919371
22.98	-0.500008135398	-0.6249633682	0.3182919684
22.99	-0.500008121198	-0.6249634321	0.3182919996
23.00	-0.500008107028	-0.6249634958	0.3182920308
23.01	-0.500008092890	-0.6249635594	0.3182920619
23.02	-0.500008078782	-0.6249636229	0.3182920929
23.03	-0.500008064704	-0.6249636862	0.3182921239
23.04	-0.500008050658	-0.6249637494	0.3182921548
23.05	-0.500008036642	-0.6249638124	0.3182921856
23.06	-0.500008022656	-0.6249638753	0.3182922164
23.07	-0.500008008701	-0.6249639381	0.3182922471
23.08	-0.500007994776	-0.6249640008	0.3182922778
23.09	-0.500007980881	-0.6249640633	0.3182923083
23.10	-0.500007967016	-0.6249641256	0.3182923388
23.11	-0.500007953182	-0.6249641879	0.3182923693
23.12	-0.500007939377	-0.6249642500	0.3182923996
23.13	-0.500007925602	-0.6249643120	0.3182924300
23.14	-0.500007911857	-0.6249643738	0.3182924602
23.15	-0.500007898142	-0.6249644355	0.3182924904
23.16	-0.500007884456	-0.6249644971	0.3182925205
23.17	-0.500007870800	-0.6249645585	0.3182925505
23.18	-0.500007857174	-0.6249646198	0.3182925805
23.19	-0.500007843577	-0.6249646810	0.3182926104
23.20	-0.500007830009	-0.6249647420	0.3182926403
23.21	-0.500007816471	-0.6249648029	0.3182926701
23.22	-0.500007802962	-0.6249648637	0.3182926998
23.23	-0.500007789482	-0.6249649244	0.3182927295
23.24	-0.500007776031	-0.6249649849	0.3182927591
23.25	-0.500007762609	-0.6249650453	0.3182927886
23.26	-0.500007749216	-0.6249651055	0.3182928181
23.27	-0.500007735852	-0.6249651657	0.3182928475
23.28	-0.500007722516	-0.6249652257	0.3182928769
23.29	-0.500007709209	-0.6249652855	0.3182929061
23.30	-0.500007695931	-0.6249653453	0.3182929354
23.31	-0.500007682682	-0.6249654049	0.3182929645
23.32	-0.500007669460	-0.6249654644	0.3182929936
23.33	-0.500007656268	-0.6249655238	0.3182930227
23.34	-0.500007643103	-0.6249655830	0.3182930516
23.35	-0.500007629967	-0.6249656421	0.3182930805
23.36	-0.500007616859	-0.6249657011	0.3182931094
23.37	-0.500007603779	-0.6249657599	0.3182931382
23.38	-0.500007590727	-0.6249658187	0.3182931669
23.39	-0.500007577703	-0.6249658773	0.3182931956
23.40	-0.500007564707	-0.6249659357	0.3182932242
23.41	-0.500007551739	-0.6249659941	0.3182932527
23.42	-0.500007538799	-0.6249660523	0.3182932812
23.43	-0.500007525886	-0.6249661104	0.3182933096
23.44	-0.500007513001	-0.6249661684	0.3182933380
23.45	-0.500007500143	-0.6249662263	0.3182933663
23.46	-0.500007487313	-0.6249662840	0.3182933945
23.47	-0.500007474510	-0.6249663416	0.3182934227
23.48	-0.500007461735	-0.6249663991	0.3182934508
23.49	-0.500007448987	-0.6249664565	0.3182934789
23.50	-0.500007436266	-0.6249665137	0.3182935069
23.51	-0.500007423572	-0.6249665709	0.3182935348
23.52	-0.500007410905	-0.6249666279	0.3182935627
23.53	-0.500007398265	-0.6249666847	0.3182935905
23.54	-0.500007385653	-0.6249667415	0.3182936183
23.55	-0.500007373066	-0.6249667982	0.3182936460
23.56	-0.500007360507	-0.6249668547	0.3182936736
23.57	-0.500007347975	-0.6249669111	0.3182937012
23.58	-0.500007335469	-0.6249669674	0.3182937288
23.59	-0.500007322989	-0.6249670235	0.3182937562
23.60	-0.500007310536	-0.6249670796	0.3182937836
23.61	-0.500007298110	-0.6249671355	0.3182938110
23.62	-0.500007285710	-0.6249671913	0.3182938383
23.63	-0.500007273336	-0.6249672470	0.3182938655
23.64	-0.500007260989	-0.6249673025	0.3182938927
23.65	-0.500007248667	-0.6249673580	0.3182939198
23.66	-0.500007236372	-0.6249674133	0.3182939469
23.67	-0.500007224103	-0.6249674686	0.3182939739
23.68	-0.500007211860	-0.6249675237	0.3182940009
23.69	-0.500007199643	-0.6249675786	0.3182940278
23.70	-0.500007187451	-0.6249676335	0.3182940546
23.71	-0.500007175285	-0.6249676883	0.3182940814
23.72	-0.500007163145	-0.6249677429	0.3182941081
23.73	-0.500007151031	-0.6249677974	0.3182941348
23.74	-0.500007138942	-0.6249678518	0.3182941614
23.75	-0.500007126879	-0.6249679061	0.3182941879
23.76	-0.500007114841	-0.6249679603	0.3182942145
23.77	-0.500007102829	-0.6249680144	0.3182942409
23.78	-0.500007090842	-0.6249680683	0.3182942673
23.79	-0.500007078880	-0.6249681222	0.3182942936
23.80	-0.500007066944	-0.6249681759	0.3182943199
23.81	-0.500007055032	-0.6249682295	0.3182943461
23.82	-0.500007043146	-0.6249682830	0.3182943723
23.83	-0.500007031285	-0.6249683364	0.3182943984
23.84	-0.500007019448	-0.6249683897	0.3182944245
23.85	-0.500007007637	-0.6249684428	0.3182944505
23.86	-0.500006995850	-0.6249684959	0.3182944764
23.87	-0.500006984088	-0.6249685488	0.3182945023
23.88	-0.500006972351	-0.6249686017	0.3182945282
23.89	-0.500006960638	-0.6249686544	0.3182945540
23.90	-0.500006948950	-0.6249687070	0.3182945797
23.91	-0.500006937286	-0.6249687595	0.3182946054
23.92	-0.500006925647	-0.6249688119	0.3182946310
23.93	-0.500006914033	-0.6249688642	0.3182946566
23.94	-0.500006902442	-0.6249689163	0.3182946821
23.95	-0.500006890876	-0.6249689684	0.3182947076
23.96	-0.500006879334	-0.6249690203	0.3182947330
23.97	-0.500006867817	-0.6249690722	0.3182947583
23.98	-0.500006856323	-0.6249691239	0.3182947836
23.99	-0.500006844853	-0.6249691755	0.3182948089
24.00	-0.500006833408	-0.6249692271	0.3182948341
24.01	-0.500006821986	-0.6249692785	0.3182948592
24.02	-0.500006810588	-0.6249693298	0.3182948843
24.03	-0.500006799214	-0.6249693810	0.3182949094
24.04	-0.500006787863	-0.6249694321	0.3182949344
24.05	-0.500006776537	-0.6249694831	0.3182949593
24.06	-0.500006765234	-0.6249695339	0.3182949842
24.07	-0.500006753954	-0.6249695847	0.3182950090
24.08	-0.500006742698	-0.6249696354	0.3182950338
24.09	-0.500006731465	-0.6249696859	0.3182950586
24.10	-0.500006720256	-0.6249697364	0.3182950832
24.11	-0.500006709070	-0.6249697868	0.3182951079
24.12	-0.500006697907	-0.6249698370	0.3182951325
24.13	-0.500006686768	-0.6249698871	0.3182951570
24.14	-0.500006675652	-0.6249699372	0.3182951815
24.15	-0.500006664558	-0.6249699871	0.3182952059
24.16	-0.500006653488	-0.6249700370	0.3182952303
24.17	-0.500006642441	-0.6249700867	0.3182952546
24.18	-0.500006631416	-0.6249701363	0.3182952789
24.19	-0.500006620415	-0.6249701858	0.3182953031
24.20	-0.500006609436	-0.6249702352	0.3182953273
24.21	-0.500006598480	-0.6249702846	0.3182953514
24.22	-0.500006587547	-0.6249703338	0.3182953755
24.23	-0.500006576636	-0.6249703829	0.3182953995
24.24	-0.500006565748	-0.6249704319	0.3182954235
24.25	-0.500006554883	-0.6249704808	0.3182954474
24.26	-0.500006544040	-0.6249705296	0.3182954713
24.27	-0.500006533219	-0.6249705783	0.3182954951
24.28	-0.500006522421	-0.6249706270	0.3182955189
24.29	-0.500006511645	-0.6249706755	0.3182955426
24.30	-0.500006500891	-0.6249707239	0.3182955663
24.31	-0.500006490159	-0.6249707722	0.3182955899
24.32	-0.500006479450	-0.6249708204	0.3182956135
24.33	-0.500006468763	-0.6249708685	0.3182956370
24.34	-0.500006458097	-0.6249709165	0.3182956605
24.35	-0.500006447454	-0.6249709644	0.3182956840
24.36	-0.500006436832	-0.6249710122	0.3182957074
24.37	-0.500006426233	-0.6249710600	0.3182957307
24.38	-0.500006415655	-0.6249711076	0.3182957540
24.39	-0.500006405099	-0.6249711551	0.3182957772
24.40	-0.500006394565	-0.6249712025	0.3182958004
24.41	-0.500006384052	-0.6249712498	0.3182958236
24.42	-0.500006373561	-0.6249712971	0.3182958467
24.43	-0.500006363091	-0.6249713442	0.3182958698
24.44	-0.500006352643	-0.6249713912	0.3182958928
24.45	-0.500006342217	-0.6249714382	0.3182959157
24.46	-0.500006331812	-0.6249714850	0.3182959386
24.47	-0.500006321428	-0.6249715318	0.3182959615
24.48	-0.500006311065	-0.6249715784	0.3182959843
24.49	-0.500006300724	-0.6249716250	0.3182960071
24.50	-0.500006290403	-0.6249716714	0.3182960298
24.51	-0.500006280104	-0.6249717178	0.3182960525
24.52	-0.500006269826	-0.6249717641	0.3182960751
24.53	-0.500006259569	-0.6249718102	0.3182960977
24.54	-0.500006249333	-0.6249718563	0.3182961203
24.55	-0.500006239118	-0.6249719023	0.3182961428
24.56	-0.500006228924	-0.6249719482	0.3182961652
24.57	-0.500006218750	-0.6249719940	0.3182961876
24.58	-0.500006208598	-0.6249720397	0.3182962100
24.59	-0.500006198466	-0.6249720853	0.3182962323
24.60	-0.500006188354	-0.6249721308	0.3182962546
24.61	-0.500006178264	-0.6249721763	0.3182962768
24.62	-0.500006168194	-0.6249722216	0.3182962990
24.63	-0.500006158144	-0.6249722668	0.3182963211
24.64	-0.500006148115	-0.6249723120	0.3182963432
24.65	-0.500006138106	-0.6249723570	0.3182963652
24.66	-0.500006128118	-0.6249724020	0.3182963872
24.67	-0.500006118150	-0.6249724469	0.3182964092
24.68	-0.500006108202	-0.6249724917	0.3182964311
24.69	-0.500006098274	-0.6249725363	0.3182964529
24.70	-0.500006088367	-0.6249725810	0.3182964748
24.71	-0.500006078479	-0.6249726255	0.3182964965
24.72	-0.500006068612	-0.6249726699	0.3182965183
24.73	-0.500006058765	-0.6249727142	0.3182965400
24.74	-0.500006048938	-0.6249727585	0.3182965616
24.75	-0.500006039130	-0.6249728026	0.3182965832
24.76	-0.500006029343	-0.6249728467	0.3182966048
24.77	-0.500006019575	-0.6249728906	0.3182966263
24.78	-0.500006009827	-0.6249729345	0.3182966477
24.79	-0.500006000099	-0.6249729783	0.3182966692
24.80	-0.500005990391	-0.6249730220	0.3182966905
24.81	-0.500005980702	-0.6249730656	0.3182967119
24.82	-0.500005971033	-0.6249731092	0.3182967332
24.83	-0.500005961383	-0.6249731526	0.3182967544
24.84	-0.500005951753	-0.6249731960	0.3182967756
24.85	-0.500005942142	-0.6249732392	0.3182967968
24.86	-0.500005932550	-0.6249732824	0.3182968179
24.87	-0.500005922978	-0.6249733255	0.3182968390
24.88	-0.500005913426	-0.6249733685	0.3182968600
24.89	-0.500005903892	-0.6249734114	0.3182968810
24.90	-0.500005894378	-0.6249734543	0.3182969020
24.91	-0.500005884883	-0.6249734970	0.3182969229
24.92	-0.500005875407	-0.6249735397	0.3182969438
24.93	-0.500005865950	-0.6249735822	0.3182969646
24.94	-0.500005856512	-0.6249736247	0.3182969854
24.95	-0.500005847093	-0.6249736671	0.3182970061
24.96	-0.500005837693	-0.6249737094	0.3182970268
24.97	-0.500005828312	-0.6249737517	0.3182970475
24.98	-0.500005818950	-0.6249737938	0.3182970681
24.99	-0.500005809606	-0.6249738359	0.3182970887
25.00	-0.500005800282	-0.6249738779	0.3182971092
25.01	-0.500005790976	-0.6249739198	0.3182971297
25.02	-0.500005781688	-0.6249739616	0.3182971502
25.03	-0.500005772419	-0.6249740033	0.3182971706
25.04	-0.500005763169	-0.6249740449	0.3182971910
25.05	-0.500005753938	-0.6249740865	0.3182972113
25.06	-0.500005744725	-0.6249741280	0.3182972316
25.07	-0.500005735530	-0.6249741694	0.3182972518
25.08	-0.500005726354	-0.6249742107	0.3182972720
25.09	-0.500005717196	-0.6249742519	0.3182972922
25.10	-0.500005708056	-0.6249742930	0.3182973123
25.11	-0.500005698935	-0.6249743341	0.3182973324
25.12	-0.500005689831	-0.6249743751	0.3182973525
25.13	-0.500005680746	-0.6249744160	0.3182973725
25.14	-0.500005671680	-0.6249744568	0.3182973924
25.15	-0.500005662631	-0.6249744975	0.3182974124
25.16	-0.500005653600	-0.6249745382	0.3182974323
25.17	-0.500005644587	-0.6249745788	0.3182974521
25.18	-0.500005635593	-0.6249746193	0.3182974719
25.19	-0.500005626616	-0.6249746597	0.3182974917
25.20	-0.500005617657	-0.6249747000	0.3182975114
25.21	-0.500005608716	-0.6249747402	0.3182975311
25.22	-0.500005599792	-0.6249747804	0.3182975508
25.23	-0.500005590887	-0.6249748205	0.3182975704
25.24	-0.500005581999	-0.6249748605	0.3182975900
25.25	-0.500005573129	-0.6249749005	0.3182976095
25.26	-0.500005564276	-0.6249749403	0.3182976290
25.27	-0.500005555441	-0.6249749801	0.3182976484
25.28	-0.500005546623	-0.6249750198	0.3182976679
25.29	-0.500005537823	-0.6249750594	0.3182976872
25.30	-0.500005529041	-0.6249750989	0.3182977066
25.31	-0.500005520276	-0.6249751384	0.3182977259
25.32	-0.500005511528	-0.6249751778	0.3182977452
25.33	-0.500005502797	-0.6249752171	0.3182977644
25.34	-0.500005494084	-0.6249752563	0.3182977836
25.35	-0.500005485388	-0.6249752954	0.3182978027
25.36	-0.500005476710	-0.6249753345	0.3182978218
25.37	-0.500005468048	-0.6249753735	0.3182978409
25.38	-0.500005459404	-0.6249754124	0.3182978600
25.39	-0.500005450776	-0.6249754512	0.3182978790
25.40	-0.500005442166	-0.6249754900	0.3182978979
25.41	-0.500005433573	-0.6249755287	0.3182979168
25.42	-0.500005424996	-0.6249755673	0.3182979357
25.43	-0.500005416437	-0.6249756058	0.3182979546
25.44	-0.500005407894	-0.6249756443	0.3182979734
25.45	-0.500005399369	-0.6249756827	0.3182979922
25.46	-0.500005390860	-0.6249757210	0.3182980109
25.47	-0.500005382368	-0.6249757592	0.3182980296
25.48	-0.500005373892	-0.6249757973	0.3182980483
25.49	-0.500005365434	-0.6249758354	0.3182980669
25.50	-0.500005356992	-0.6249758734	0.3182980855
25.51	-0.500005348566	-0.6249759114	0.3182981041
25.52	-0.500005340157	-0.6249759492	0.3182981226
25.53	-0.500005331765	-0.6249759870	0.3182981411
25.54	-0.500005323389	-0.6249760247	0.3182981595
25.55	-0.500005315029	-0.6249760623	0.3182981779
25.56	-0.500005306686	-0.6249760999	0.3182981963
25.57	-0.500005298360	-0.6249761374	0.3182982146
25.58	-0.500005290050	-0.6249761748	0.3182982329
25.59	-0.500005281755	-0.6249762121	0.3182982512
25.60	-0.500005273478	-0.6249762494	0.3182982694
25.61	-0.500005265216	-0.6249762866	0.3182982876
25.62	-0.500005256971	-0.6249763237	0.3182983058
25.63	-0.500005248742	-0.6249763607	0.3182983239
25.64	-0.500005240528	-0.6249763977	0.3182983420
25.65	-0.500005232331	-0.6249764346	0.3182983600
25.66	-0.500005224150	-0.6249764714	0.3182983780
25.67	-0.500005215985	-0.6249765082	0.3182983960
25.68	-0.500005207836	-0.6249765449	0.3182984140
25.69	-0.500005199703	-0.6249765815	0.3182984319
25.70	-0.500005191586	-0.6249766180	0.3182984498
25.71	-0.500005183484	-0.6249766545	0.3182984676
25.72	-0.500005175399	-0.6249766909	0.3182984854
25.73	-0.500005167329	-0.6249767272	0.3182985032
25.74	-0.500005159275	-0.6249767634	0.3182985209
25.75	-0.500005151236	-0.6249767996	0.3182985386
25.76	-0.500005143214	-0.6249768357	0.3182985563
25.77	-0.500005135206	-0.6249768718	0.3182985739
25.78	-0.500005127215	-0.6249769078	0.3182985915
25.79	-0.500005119239	-0.6249769437	0.3182986091
25.80	-0.500005111278	-0.6249769795	0.3182986266
25.81	-0.500005103333	-0.6249770153	0.3182986441
25.82	-0.500005095404	-0.6249770510	0.3182986616
25.83	-0.500005087489	-0.6249770866	0.3182986790
25.84	-0.500005079591	-0.6249771221	0.3182986964
25.85	-0.500005071707	-0.6249771576	0.3182987138
25.86	-0.500005063839	-0.6249771930	0.3182987311
25.87	-0.500005055986	-0.6249772284	0.3182987484
25.88	-0.500005048148	-0.6249772637	0.3182987656
25.89	-0.500005040326	-0.6249772989	0.3182987829
25.90	-0.500005032518	-0.6249773340	0.3182988001
25.91	-0.500005024726	-0.6249773691	0.3182988172
25.92	-0.500005016949	-0.6249774041	0.3182988344
25.93	-0.500005009187	-0.6249774390	0.3182988514
25.94	-0.500005001440	-0.6249774739	0.3182988685
25.95	-0.500004993708	-0.6249775087	0.3182988855
25.96	-0.500004985990	-0.6249775435	0.3182989025
25.97	-0.500004978288	-0.6249775781	0.3182989195
25.98	-0.500004970601	-0.6249776127	0.3182989364
25.99	-0.500004962928	-0.6249776473	0.3182989533
26.00	-0.500004955270	-0.6249776817	0.3182989702
26.01	-0.500004947627	-0.6249777161	0.3182989870
26.02	-0.500004939999	-0.6249777505	0.3182990038
26.03	-0.500004932386	-0.6249777847	0.3182990206
26.04	-0.500004924787	-0.6249778189	0.3182990373
26.05	-0.500004917203	-0.6249778531	0.3182990540
26.06	-0.500004909633	-0.6249778872	0.3182990707
26.07	-0.500004902078	-0.6249779212	0.3182990873
26.08	-0.500004894538	-0.6249779551	0.3182991039
26.09	-0.500004887012	-0.6249779890	0.3182991205
26.10	-0.500004879500	-0.6249780228	0.3182991370
26.11	-0.500004872003	-0.6249780565	0.3182991535
26.12	-0.500004864520	-0.6249780902	0.3182991700
26.13	-0.500004857052	-0.6249781238	0.3182991865
26.14	-0.500004849598	-0.6249781574	0.3182992029
26.15	-0.500004842158	-0.6249781909	0.3182992193
26.16	-0.500004834733	-0.6249782243	0.3182992356
26.17	-0.500004827322	-0.6249782576	0.3182992519

